Lucky imaging: beyond binary stars

Lucky imaging is a technique for high resolution astronomical imaging at visible wavelengths, utilising medium sized ground based telescopes in the 2--4m class. The technique uses high speed, low noise cameras to record short exposures which may then be processed to minimise the deleterious effects of atmospheric turbulence upon image quality. The key statement of this thesis is as follows; that lucky imaging is a technique which now benefits from sufficiently developed hardware and analytical techniques that it may be effectively used for a wide range of astronomical imaging purposes at medium sized ground based telescopes. Furthermore, it has proven potential for producing extremely high resolution imaging when coupled with adaptive optics systems on larger telescopes. I develop this argument using new mathematical analyses, simulations, and data from the latest Cambridge lucky imaging instrument.

==> ch_frame_registration/CC_comparison/real_data/airy.dat <==
1.0 0.0201789613918
2.0 0.0194367534218
3.0 0.0118338840677
4.0 0.0248252830843
5.0 0.0341974208153
6.0 0.042100066158
7.0 0.029500220233
8.0 0.0427845748275
9.0 0.0467122828685
10.0 0.0604842111781
11.0 0.0760304215022
12.0 0.0647462093536
13.0 0.0651641416144
14.0 0.0866470267545
15.0 0.0982848789888
16.0 0.0925956912848
17.0 0.0898183425483
18.0 0.0885325660735
19.0 0.122393668599
20.0 0.144354764255
21.0 0.141956290848
22.0 0.189230137595
23.0 0.171370187435
24.0 0.166719946481
25.0 0.176382124638
26.0 0.154459667473
27.0 0.142805056211
28.0 0.104715129916
29.0 0.132198543081
30.0 0.126644967343
31.0 0.0941797933596
32.0 0.0598096394834
33.0 0.0504838947918
34.0 0.0456162583021
35.0 0.0603654308198
36.0 0.0569647416815
37.0 0.0569681091593
38.0 0.0422729942921
39.0 0.0488923801241
40.0 0.0512080545957
41.0 0.0497319549215
42.0 0.0462295622019
43.0 0.0501416965204
44.0 0.050924283324
45.0 0.0468398628107
46.0 0.0322798604707
47.0 0.0252613968609
48.0 0.0182032340641
49.0 0.0296727588301


==> ch_frame_registration/CC_comparison/real_data/normed.dat <==
1.0 0.0131753228036
2.0 0.0202652296012
3.0 0.0218821207643
4.0 0.0112353741833
5.0 0.0253209085472
6.0 0.0333724265018
7.0 0.0550962810531
8.0 0.0482632990069
9.0 0.0325275596726
10.0 0.0492952694219
11.0 0.0643613695226
12.0 0.0751188297099
13.0 0.0738459369715
14.0 0.0780411474155
15.0 0.0967180827912
16.0 0.118720168556
17.0 0.11716868541
18.0 0.110435412352
19.0 0.123347571021
20.0 0.17742946542
21.0 0.20313407879
22.0 0.228599041802
23.0 0.289138900528
24.0 0.278993435065
25.0 0.299763822549
26.0 0.27811580608
27.0 0.225409488917
28.0 0.192564988053
29.0 0.176054608615
30.0 0.187528387676
31.0 0.137255244747
32.0 0.108646854378
33.0 0.0931374831551
34.0 0.0935928562053
35.0 0.0711110050806
36.0 0.0895631489463
37.0 0.0830797554092
38.0 0.0774024453808
39.0 0.0483283171011
40.0 0.0522875919701
41.0 0.0449190609224
42.0 0.068770539238
43.0 0.0488488032596
44.0 0.0527189758271
45.0 0.0533342372397
46.0 0.0494019928297
47.0 0.0374726852292
48.0 0.0319904694678
49.0 0.0284123424695


==> ch_frame_registration/sample_PSFs/airy.dat <==
1.0 9.09336524741e-05
2.0 2.77783150211e-05
3.0 4.50287536345e-06
4.0 6.75236766566e-05
5.0 8.06188628174e-05
6.0 1.04277798797e-05
7.0 4.09366406941e-05
8.0 0.000216518481408
9.0 0.000284270442812
10.0 0.00012600547247
11.0 4.41545533134e-07
12.0 7.83767609324e-05
13.0 0.000133843332375
14.0 2.92889803356e-05
15.0 4.14678280705e-05
16.0 0.000289326286058
17.0 0.000376341369466
18.0 0.000120681345188
19.0 2.07235803833e-05
20.0 0.000354020694553
21.0 0.000543968077072
22.0 0.000217533592905
23.0 5.43751192987e-06
24.0 0.000294488943746
25.0 0.000343720304444
26.0 2.93983817514e-06
27.0 0.000759990526778
28.0 0.00299152904953
29.0 0.00402925319065
30.0 0.00209329389692
31.0 6.56411402004e-05
32.0 0.000828814752572
33.0 0.00153543228809
34.0 4.12221826179e-05
35.0 0.00417006089154
36.0 0.0205356860841
37.0 0.0330874770044
38.0 0.0178679001289
39.0 0.000638346777532
40.0 0.0788363094179
41.0 0.335968653511
42.0 0.713139051392
43.0 1.0
44.0 1.0
45.0 0.713139051392
46.0 0.335968653511
47.0 0.0788363094179
48.0 0.000638346777532
49.0 0.0178679001289
50.0 0.0330874770044
51.0 0.0205356860841
52.0 0.00417006089154
53.0 4.12221826179e-05
54.0 0.00153543228809
55.0 0.000828814752572
56.0 6.56411402004e-05
57.0 0.00209329389692
58.0 0.00402925319065
59.0 0.00299152904953
60.0 0.000759990526778
61.0 2.93983817514e-06
62.0 0.000343720304444
63.0 0.000294488943746
64.0 5.43751192987e-06
65.0 0.000217533592905
66.0 0.000543968077072
67.0 0.000354020694553
68.0 2.07235803833e-05
69.0 0.000120681345188
70.0 0.000376341369466
71.0 0.000289326286058
72.0 4.14678280705e-05
73.0 2.92889803356e-05
74.0 0.000133843332375
75.0 7.83767609324e-05
76.0 4.41545533134e-07
77.0 0.00012600547247
78.0 0.000284270442812
79.0 0.000216518481408
80.0 4.09366406941e-05
81.0 1.04277798797e-05
82.0 8.06188628174e-05
83.0 6.75236766566e-05
84.0 4.50287536345e-06
85.0 2.77783150211e-05


==> ch_frame_registration/sample_PSFs/seeing.dat <==
1.0 0.000258012761265
2.0 0.000292029540696
3.0 0.000326064771075
4.0 0.000354201149844
5.0 0.000385442946912
6.0 0.000429354073873
7.0 0.000482072284331
8.0 0.000538484086525
9.0 0.000607235856367
10.0 0.000695898911264
11.0 0.000790579239791
12.0 0.000875660800105
13.0 0.000971091079675
14.0 0.00111896413386
15.0 0.00132487239777
16.0 0.00154420422746
17.0 0.00174693809893
18.0 0.00196989384766
19.0 0.00227411005394
20.0 0.00266417764131
21.0 0.0030825583834
22.0 0.00348414340632
23.0 0.00389536623094
24.0 0.00440137350688
25.0 0.00509004138629
26.0 0.00599430303982
27.0 0.00705800181932
28.0 0.00816236280539
29.0 0.0092202105905
30.0 0.0102499288119
31.0 0.0113310866869
32.0 0.0124924775127
33.0 0.0136865772265
34.0 0.0148771954295
35.0 0.0160904495947
36.0 0.0173432911378
37.0 0.0185746823701
38.0 0.0197113859527
39.0 0.0207795558788
40.0 0.0218832203199
41.0 0.0230612145174
42.0 0.0242042582607
43.0 0.0251175585613
44.0 0.0256371460767
45.0 0.0257051346618
46.0 0.0253942445783
47.0 0.0248650273982
48.0 0.0242344974091
49.0 0.0234635652575
50.0 0.0224349016547
51.0 0.0211705298917
52.0 0.0198898942566
53.0 0.0187721616069
54.0 0.0177142885896
55.0 0.0164367400068
56.0 0.0148295417148
57.0 0.0130922049284
58.0 0.0115012290432
59.0 0.0101345423377
60.0 0.00889262801114
61.0 0.00771686222317
62.0 0.00667513949465
63.0 0.00583832057604
64.0 0.00516954148423
65.0 0.00457632856033
66.0 0.00401726604709
67.0 0.00351056416851
68.0 0.003067497431
69.0 0.00266746427596
70.0 0.00229565679939
71.0 0.00196707491728
72.0 0.00170047841105
73.0 0.00148871562548
74.0 0.00130801686724
75.0 0.00114585009762
76.0 0.00100707236975
77.0 0.000896531584255
78.0 0.00080654350053
79.0 0.000723768430646
80.0 0.000642342925286
81.0 0.00056629234671
82.0 0.000501563987715
83.0 0.000449549471738
84.0 0.00040770420799
85.0 0.000372321329183


==> ch_frame_registration/sample_PSFs/speckle.dat <==
1.0 1.01531232968e-05
2.0 1.30986150415e-05
3.0 2.44828045379e-05
4.0 5.07798781215e-05
5.0 0.000126939315273
6.0 0.000350217676052
7.0 0.000730204007555
8.0 0.000981081612987
9.0 0.000759516426047
10.0 0.000226631171478
11.0 1.5707789026e-05
12.0 0.000407794874196
13.0 0.000898130515222
14.0 0.000896755504405
15.0 0.000503100463562
16.0 0.000204080977447
17.0 0.000171593115188
18.0 0.000313283107274
19.0 0.000640446866769
20.0 0.00105924851479
21.0 0.00117547059121
22.0 0.000834991789142
23.0 0.000399382358458
24.0 9.62978493449e-05
25.0 0.000153037767361
26.0 0.00231553881811
27.0 0.00923430651281
28.0 0.0198889565869
29.0 0.0273613705843
30.0 0.0258050952147
31.0 0.0202991709067
32.0 0.0247268660219
33.0 0.0462170528645
34.0 0.0743693309866
35.0 0.089689495116
36.0 0.0814941216238
37.0 0.0551776253118
38.0 0.0250268271521
39.0 0.00471497560098
40.0 0.00216489149482
41.0 0.0154874679866
42.0 0.0317716022669
43.0 0.0361822117815
44.0 0.0261804482705
45.0 0.0129164961757
46.0 0.0062866613248
47.0 0.0045682595022
48.0 0.00335162450444
49.0 0.00756485244658
50.0 0.0244339588596
51.0 0.0468442031966
52.0 0.0556005096686
53.0 0.0420608459872
54.0 0.0199566080736
55.0 0.00886427789497
56.0 0.0120133318944
57.0 0.017354422478
58.0 0.0161458959909
59.0 0.0115325841898
60.0 0.00931511642039
61.0 0.00891930202646
62.0 0.00691347280467
63.0 0.00388167977259
64.0 0.00313104525825
65.0 0.00508909384525
66.0 0.00688914985444
67.0 0.00658486365775
68.0 0.00490713636979
69.0 0.00319829628881
70.0 0.00187445280959
71.0 0.00103520274617
72.0 0.000938261065047
73.0 0.0015113256814
74.0 0.00231988831587
75.0 0.00308413274606
76.0 0.00356738283235
77.0 0.00324719652742
78.0 0.00196064128351
79.0 0.000639597961847
80.0 0.000448344808059
81.0 0.0012378253172
82.0 0.00172666357338
83.0 0.00123745746857
84.0 0.000402462514237
85.0 1.8781784638e-05


==> ch_lucky_AO/ORM_profile/ORM_profile.csv <==
1.0302840588018072e-17,16.685647806238396
1.073822523489792e-17,16.64738137263009
1.1191971929205706e-17,16.61387685736201
1.1664891816298286e-17,16.58037234209393
1.215783497706475e-17,16.542105908485624
1.2671567675914696e-17,16.508601393217543
1.3207051649568366e-17,16.47033495960924
1.3765164479680335e-17,16.43206852600093
1.434676823538832e-17,16.403325929073077
1.4953191273058885e-17,16.350773740444083
1.558519602063968e-17,16.30298347015532
1.6243912792006618e-17,16.255193199866554
1.6930470585347577e-17,16.207402929577782
1.7646046116571664e-17,16.159612659289017
1.8391865836125188e-17,16.111822389000256
1.916933389076693e-17,16.054508282031026
1.99797985562044e-17,15.987670338381347
2.082446067945761e-17,15.925594313071892
2.170483157627304e-17,15.863518287762437
2.187788054220024e-17,14.34443782274828
2.172907136880416e-17,14.244466052084547
2.1730355406189393e-17,14.158751521960426
2.1731639519452152e-17,14.0730369918363
2.1833324623764887e-17,13.968255778697213
2.2180310661206842e-17,14.430095323910246
2.2035954121840765e-17,13.901550902625896
2.2037256293867884e-17,13.815836372501774
2.219123554894454e-17,13.715807572875883
2.2141825136435908e-17,13.615816792558098
2.2466777277463552e-17,15.815756531954754
2.2538581716978667e-17,14.520505238585413
2.2347611202396313e-17,13.53006424312587
2.234893179119477e-17,13.444349713001744
2.250531043656203e-17,13.330035158355168
2.2506640344291463e-17,13.244320628231046
2.2664122498771665e-17,13.130006073584468
2.2770469815773143e-17,13.00617718708446
2.3096306013221527e-17,15.729927943906313
2.311371365706627e-17,14.637067684823736
2.2982400292966308e-17,12.901376964291313
2.2983758393396538e-17,12.81566243416719
2.2985569318811417e-17,12.701376394001691
2.3306065845772344e-17,12.615604834915407
2.3307443072591694e-17,12.529890304791289
2.3308820380795593e-17,12.444175774667164
2.3310197770388856e-17,12.35846124454304
2.3311575241376285e-17,12.272746714418917
2.3312952793762697e-17,12.187032184294793
2.3743474414172526e-17,15.64409935585787
2.3758210833730166e-17,14.744096789554572
2.3638479757961947e-17,12.072689115167135
2.3968080063265796e-17,11.986917556080853
2.4408776751301446e-17,15.558270767809427
2.442103977828923e-17,14.82969726175438
2.430227611086667e-17,11.901145996994572
2.430419092430539e-17,11.786859956829076
2.4643073493355573e-17,11.701088397742792
2.464501515874038e-17,11.586802357577294
2.4920327175529898e-17,15.47247069424207
2.509408038053894e-17,15.393870527147211
2.5101495687248588e-17,14.965297876526595
2.4930391802933168e-17,14.886754738393892
2.4988157770363148e-17,11.529602308532386
2.5162755636263956e-17,11.429573508906497
2.5444603152001258e-17,15.27238458050921
2.544610675154056e-17,15.186670050385088
2.544735981902964e-17,15.115241275281653
2.527377390285669e-17,15.043841014659295
2.5514112048539286e-17,11.315230439778839
2.551549410991666e-17,11.23665878716506
2.5693903116730702e-17,11.129487110028828
2.5695421448168548e-17,11.043772579904703
2.587457888054212e-17,10.965172412809844
2.6054985460964653e-17,10.886572245714985
2.6418540206606748e-17,10.786514931608014
2.678690395110037e-17,10.700743372521734
2.7348833003254043e-17,10.586371788912999
2.792255006421369e-17,10.472000205304262
2.8508302419914826e-17,10.357628621695529
2.890623153667638e-17,10.250428430078214
2.930928210664668e-17,10.164656870991932
2.9718098903636925e-17,10.071742434395308
3.013276641147563e-17,9.971685120288338
3.0553219926777824e-17,9.871627806181369
3.119477226550429e-17,9.728684712531258
3.1629732828445363e-17,9.642913153444976
3.1850580028257426e-17,9.550027231329429
3.2073285115794183e-17,9.442855554193196
3.229691123614103e-17,9.364255387098336
3.2522416852889904e-17,9.27136946498279
3.2749174476215905e-17,9.19276929788793
3.320629920718154e-17,9.085569106270617
3.366947305198551e-17,8.992654669673993
3.403090408333959e-17,3.5045152680788925
3.413910741830596e-17,8.899740233077367
3.509604549465972e-17,8.79962589000824
3.546621140393832e-17,3.580534874636083
3.546912228053433e-17,3.4614869161303545
3.608016241057946e-17,8.685225791918423
3.696241911037187e-17,3.6422687261725857
3.696787990879561e-17,3.427982400862277
3.7091509332707763e-17,8.585111448849297
3.8131580407862876e-17,8.470711350759482
3.8521620644498644e-17,3.708764496049319
3.8529841469608065e-17,3.399239803934428
3.920042971187988e-17,8.370597007690353
4.014659464380893e-17,3.775260265926048
4.015793063859111e-17,3.3657352886663503
4.0021978315210884e-17,8.284796934122992
4.0861147061894864e-17,8.184711105534946
4.1840665039393e-17,3.8227083624418663
4.1854815168288277e-17,3.3322307733982672
4.200774875826118e-17,8.041739497403755
4.269175124082686e-17,7.946434596809988
4.360650662147732e-17,3.8606326222772216
4.362325881691116e-17,3.303488176470419
4.348785081024303e-17,7.813024844667363
4.4093349918471244e-17,7.7558247956224555
4.4401002761505476e-17,7.6700817510172525
4.544672450874775e-17,3.9033188004528085
4.546657175271909e-17,3.2699836612023407
4.533154311714234e-17,7.58428167744989
4.62820412140444e-17,7.484195848861843
4.7364756065643904e-17,3.941243060288166
4.738792995663194e-17,3.231717227594032
4.7580289630366205e-17,7.355509995751341
4.8914473217993726e-17,7.2411098976615245
4.9363574088256826e-17,3.9839292384637535
4.938999583759748e-17,3.207736549006413
5.028606821819025e-17,7.126709799571711
5.1446912192067435e-17,4.021853498299111
5.147664586890203e-17,3.1837558704187923
5.133994567349635e-17,7.040909726004349
5.241642613946223e-17,6.9408238974163
5.3618175405332386e-17,4.059777758134466
5.3650572957127683e-17,3.1835847835323157
5.388648362570052e-17,6.819280921816143
5.539667879775515e-17,6.726309456257359
5.588052417048845e-17,4.111987772990512
5.591667500310465e-17,3.173889859965382
5.694863706687327e-17,6.647623745719263
5.823813859462537e-17,4.1689597061867865
5.827868437350523e-17,3.1594330180582193
5.854407401596519e-17,6.568938035181165
6.060084875788609e-17,6.483080932651645
6.06954206624782e-17,4.221169721042831
6.074006997748285e-17,3.1545000128315164
6.31638353700807e-17,6.397195315641047
6.325617687149902e-17,4.278141654239105
6.330582723035356e-17,3.140043170924352
6.538258994712203e-17,6.31848109062187
6.592475565587269e-17,4.339875505775608
6.597974955218183e-17,3.130348247357418
6.767928266462458e-17,6.239766865602694
6.870591337056708e-17,4.401609357312108
6.876638771067157e-17,3.125415242130716
7.054233162462761e-17,6.1395954935714085
7.11115234368393e-17,4.482419396690608
7.167118940233546e-17,3.1109584002235526
7.30206300409992e-17,6.05373839104189
7.309617958824471e-17,4.553734113869729
7.469844931756545e-17,3.1012634766566163
7.506596012001803e-17,5.982195558014136
7.513585564715022e-17,4.63219170855919
7.716896051762084e-17,5.903509847476039
7.723244683416039e-17,4.710649303248653
7.785331957186478e-17,3.0963304714299147
7.93304865962734e-17,5.831967014448288
7.884173859215211e-17,4.79627828992954
8.048377049458378e-17,4.896193031631114
8.114170135501706e-17,3.086635547862981
8.155295926680542e-17,5.75328130391019
8.272755302501547e-17,5.010365013872295
8.383810816513173e-17,5.667452715861749
8.456925599627913e-17,3.0721787059558174
8.503430801679218e-17,5.117394118603132
8.559431430442601e-17,5.5959383973150745
8.678864309082882e-17,5.495881083208107
8.740538400438678e-17,5.22442322333397
8.814101729264382e-17,3.067245700729114
8.800050345713508e-17,5.381538014080448
8.922664915715865e-17,5.310052210014854
9.186332945657528e-17,3.067074613842639
9.574472567982155e-17,3.038332016914788
9.978815254256206e-17,3.038160930028314
1.0400233868920259e-16,3.0379898431418386
1.083966305898443e-16,3.0092472462139894
1.1297436419183073e-16,3.0090761593275124
1.169364777826298e-16,3.008933586922117
1.2272038422798966e-16,2.9801624755131875
1.2790302896032367e-16,2.9799913886267144
1.3238870438742774e-16,2.9798488162213164
1.3893690812264432e-16,2.9510777048123873
1.4480439818583437e-16,2.9509066179259134
1.5092067104013549e-16,2.9412116943589774
1.5729631682718801e-16,2.921992934111588
1.6393914909134935e-16,2.9218218472251123
1.7086307789721712e-16,2.916888841998409
1.7808119093137283e-16,2.897670081751014
1.8560240532407282e-16,2.8927370765243112
1.934406412806543e-16,2.8925659896378364
2.0161188192212534e-16,2.8781091477306733
2.1012621932737951e-16,2.8779380608442
2.1900084744966067e-16,2.8730050556174946
2.2825104257568274e-16,2.863310132050561
2.3789272998534435e-16,2.8488532901433983
2.4793925576567917e-16,2.8486822032569235
2.5841260464374146e-16,2.8342253613497608
2.693257119702096e-16,2.8340542744632855
2.8070061580255957e-16,2.829121269236581
2.9255689626177255e-16,2.8194263456696462
3.049149653048142e-16,2.804969503762485
3.177919290520171e-16,2.8047984168760083
3.312127040719184e-16,2.804627329989535
3.452013894793012e-16,2.7996943247628288
3.597844268415808e-16,2.780475564515436
3.749798317873693e-16,2.7755425592887337
3.9081572785443076e-16,2.7753714724022576
4.073203948339192e-16,2.775200385515782
4.2452486310378995e-16,2.7655054619488486
4.4245892168100904e-16,2.7462867017014556
4.611445492900632e-16,2.7461156148149835
4.806192957574686e-16,2.745944527928508
4.974750511081892e-16,2.7458019555231097
5.220811381827377e-16,2.7170308441141837
5.441293176899575e-16,2.7168597572277076
5.671086210858384e-16,2.7166886703412323
5.910583709682353e-16,2.716517583454755
6.160316845022087e-16,2.6877749865269065
6.420475202960802e-16,2.6876038996404303
6.691620393705051e-16,2.6874328127539564
6.9742164057887915e-16,2.6872617258674816
7.369783194080796e-16,2.663224018317701
7.681044137139965e-16,2.6582910130909982
8.00542482732928e-16,2.658119926204521
8.343504544667641e-16,2.6579488393180464
8.696004554519211e-16,2.6339681607304244
9.063278123796045e-16,2.6290351555037197
9.446032390102003e-16,2.628864068617245
9.844950877164991e-16,2.62869298173077
1.0260817275188628e-15,2.6142361398236083
1.0694250531916082e-15,2.599779297916444
1.1145882928067379e-15,2.5996082110299703
1.161658835983203e-15,2.5994371241434937
1.2107251799167958e-15,2.5897422005765596
1.2618847091765363e-15,2.5562376853084814
1.315210316208334e-15,2.5179712517001733
1.3707893940561505e-15,2.479704818091866
1.428712481208742e-15,2.4462003028237858
1.489092901429198e-15,2.403171950875249



==> ch_lucky_AO/ORM_profile/prof3.csv <==
9.038397319022083e-18,1.7142857142857149
9.356764832011843e-18,1.7428571428571367
1.0025954152069026e-17,1.7428571428571389
1.0307657986519922e-17,1.7714285714285651
1.1121413798421819e-17,1.7714285714285678
1.1355186870099319e-17,1.7999999999999998
1.2336565976635904e-17,1.7999999999999998
1.2683192131799163e-17,1.8285714285714225
1.3684488578015902e-17,1.828571428571427
1.4166509498467333e-17,1.857142857142855
1.5179688415439583e-17,1.8571428571428554
1.6043427012623836e-17,1.8857142857142817
1.6954974574732282e-17,1.885714285714283
1.791972862986681e-17,1.914285714285708
1.8937882976400566e-17,1.914285714285711
2.0015466391026907e-17,1.9428571428571413
2.100708120664735e-17,1.9428571428571453
2.204956367969647e-17,1.971428571428571
2.3302364967224823e-17,1.9714285714285658
2.4628291526257122e-17,2.0000000000000004
2.6572614416375647e-17,1.9999999999999978
2.713117304994609e-17,2.0285714285714223
2.947600160025029e-17,2.028571428571426
3.158410475588259e-17,2.028571428571427
3.1153213910280684e-17,2.0571428571428565
3.3845649850152356e-17,2.0571428571428494
3.601661198530459e-17,2.0571428571428503
3.728525716424014e-17,2.085714285714286
4.050765876638238e-17,2.0857142857142863
4.3404738378155847e-17,2.085714285714279
4.4624301229631797e-17,2.1142857142857125
4.848098429187866e-17,2.1142857142857103
5.230839909219802e-17,2.1142857142857108
5.4904218507111293e-17,2.1428571428571432
5.84259407954049e-17,2.14285714285714
6.662542616828578e-17,2.1714285714285717
7.238357017363285e-17,2.1714285714285637
7.596962803456056e-17,2.171428571428564
7.973964277059299e-17,2.199999999999999
8.663119112404308e-17,2.1999999999999957
9.543519636364269e-17,2.228571428571422
1.022606553027848e-16,2.2285714285714255
1.1265302476474298e-16,2.2571428571428593
1.22389132682385e-16,2.2571428571428527
1.293429783562178e-16,2.257142857142851
1.329771873711001e-16,2.2857142857142887
1.4446982371649066e-16,2.2857142857142816
1.5587524276002924e-16,2.285714285714285
1.5696810980492107e-16,2.314285714285715
1.705341765828032e-16,2.3142857142857043
1.705476400669077e-16,2.3428571428571403
1.6477070503377004e-16,2.3714285714285697
1.6103277823774708e-16,2.399999999999992
1.537972504873031e-16,2.428571428571422
1.496176596518636e-16,2.4571428571428515
1.455516532888139e-16,2.4857142857142756
1.4159614462892915e-16,2.5142857142857085
1.3585815558119366e-16,2.5428571428571347
1.3216607721056095e-16,2.5714285714285667
1.2768923518958351e-16,2.599999999999995
1.0819036137801066e-16,2.628571428571419
1.175407808294608e-16,2.6285714285714294
1.2508020127630554e-16,2.628571428571429
9.166907670584406e-17,2.6571428571428557
9.959163382654756e-17,2.6571428571428575
1.0452564523976725e-16,2.657142857142857
1.1513910708678405e-16,2.6571428571428473
7.767068634461445e-17,2.6857142857142837
8.438342384871351e-17,2.685714285714278
8.917787981071803e-17,2.6857142857142815
6.490698386751296e-17,2.714285714285707
7.05166104253658e-17,2.714285714285714
7.452318858792454e-17,2.7142857142857113
5.4240753533262735e-17,2.742857142857144
5.89285444828347e-17,2.7428571428571416
4.532731562232865e-17,2.771428571428573
4.924475714187571e-17,2.771428571428571
5.168446200907812e-17,2.7714285714285656
3.6846334101199665e-17,2.8000000000000003
4.0030801503898714e-17,2.8
4.319110207086419e-17,2.8
2.995218927168141e-17,2.8285714285714265
3.254082590818295e-17,2.828571428571424
3.51098174522853e-17,2.828571428571429
2.503011570192621e-17,2.8571428571428537
2.719335906067257e-17,2.857142857142854
2.954356207573383e-17,2.857142857142857
3.100722189200638e-17,2.8571428571428537
2.1207874407769397e-17,2.885714285714287
2.3040778179053152e-17,2.8857142857142817
2.5032091801800376e-17,2.885714285714284
1.8472744717105977e-17,2.9142857142857115
2.0069263199200613e-17,2.914285714285713
2.1803761786726617e-17,2.9142857142857155
1.6314197451357187e-17,2.9428571428571417
1.7602149865952117e-17,2.9428571428571417
1.4608310795054342e-17,2.971428571428568
1.5545331940607895e-17,2.971428571428565
1.290132410700287e-17,2.999999999999995
1.3634345208320928e-17,2.9999999999999964
1.139379946449966e-17,3.0285714285714245
1.2041166770552471e-17,3.028571428571425
9.92436794082931e-18,3.057142857142856
1.0634151840879738e-17,3.057142857142851
8.644445545302194e-18,3.085714285714284
9.326896186597998e-18,3.08571428571428
7.529591731304752e-18,3.114285714285711
8.18034139226469e-18,3.1142857142857094
8.585615372042619e-18,3.1142857142857157
6.64975606569513e-18,3.1428571428571397
7.224465380574219e-18,3.142857142857144
7.582382941242441e-18,3.1428571428571375
5.954427339047008e-18,3.1714285714285726
6.4690424351066164e-18,3.171428571428566
6.789534508396744e-18,3.1714285714285664
5.331805345296352e-18,3.1999999999999975
5.752733900874996e-18,3.2
5.045550664071093e-18,3.228571428571425
4.807760855537232e-18,3.2571428571428536
4.67710524792967e-18,3.2857142857142847
4.4875719893931686e-18,3.3142857142857154
4.335565125920422e-18,3.3428571428571434
4.159872311165686e-18,3.371428571428572
4.046823708975073e-18,3.4000000000000004
3.882831743084562e-18,3.428571428571426
3.751309156693997e-18,3.457142857142854
3.599292511663267e-18,3.4857142857142867
3.5014782142805065e-18,3.5142857142857133
3.526027655750728e-18,3.542857142857141
3.600145059423059e-18,3.571428571428572
3.675820417275973e-18,3.599999999999996
3.727250412055813e-18,3.6285714285714255
3.805597535320048e-18,3.6571428571428584
3.885591521833375e-18,3.685714285714284
3.9399565149503604e-18,3.71428571428571
3.995082152221525e-18,3.7428571428571384
4.1073338086880464e-18,3.771428571428568
4.1648012941362154e-18,3.7999999999999954
4.252345774460723e-18,3.8285714285714247
4.3718258849726436e-18,3.8571428571428568
4.525818599067439e-18,3.885714285714285
4.685235535585135e-18,3.9142857142857106
4.8168787483568144e-18,3.9428571428571413
4.952220800885264e-18,3.971428571428566
5.091365621168426e-18,4
5.234420057316893e-18,4.028571428571427
5.38149395960165e-18,4.057142857142855
5.57105111089904e-18,4.085714285714281
5.727583490367215e-18,4.114285714285709
5.807720590543883e-18,4.1428571428571415
5.970902780982885e-18,4.171428571428571
6.0964116694297995e-18,4.2
6.224558765473955e-18,4.2285714285714295
6.3553995244652656e-18,4.257142857142852
6.488990567429857e-18,4.285714285714287
6.5797808436470686e-18,4.314285714285711
6.764655965295159e-18,4.342857142857138
6.859303195433885e-18,4.37142857142857
7.052032184865404e-18,4.399999999999998
7.150700220101922e-18,4.4285714285714235
7.250748762534411e-18,4.457142857142853
7.352197127436695e-18,4.48571428571428
7.40374459453828e-18,4.514285714285714
7.455653469436544e-18,4.542857142857138
7.559968744799636e-18,4.571428571428567
7.61297293299085e-18,4.599999999999996
7.719489333074656e-18,4.628571428571429
7.827496050224694e-18,4.657142857142857
7.882375916493651e-18,4.685714285714285
7.937640554559729e-18,4.714285714285709
8.048699519890735e-18,4.742857142857142
8.049334955791146e-18,4.771428571428569
8.161956685844082e-18,4.800000000000001
8.162601063272134e-18,4.82857142857143
8.276807548469556e-18,4.857142857142858
8.277460993245831e-18,4.885714285714283
8.335495637970154e-18,4.914285714285713
8.393937173163794e-18,4.942857142857143
8.45278845160296e-18,4.971428571428566
8.512052346065153e-18,5
8.571731749469388e-18,5.0285714285714285
8.631829575017411e-18,5.057142857142857
8.69234875633591e-18,5.085714285714286
8.75329224761971e-18,5.114285714285714
8.814663023775984e-18,5.142857142857142
8.876464080569472e-18,5.171428571428571
9.000658532284673e-18,5.199999999999999
9.00136912429331e-18,5.228571428571429
9.127311176548651e-18,5.257142857142857
9.128031767643086e-18,5.285714285714286
9.255746011775903e-18,5.314285714285715
9.256476742658133e-18,5.342857142857143
9.130193882283633e-18,5.371428571428572
9.130914700964486e-18,5.4
9.131635576553175e-18,5.428571428571429
9.132356509054194e-18,5.457142857142857
9.007766977422973e-18,5.485714285714285
9.00847813063547e-18,5.514285714285714
9.009189339992724e-18,5.542857142857143
8.947876885998711e-18,5.57142857142857
8.886981696741057e-18,5.6000000000000005
8.887683314089605e-18,5.628571428571428
8.766431772902996e-18,5.657142857142857
8.706771416739563e-18,5.685714285714285
8.587987993013586e-18,5.714285714285715
8.52954204423267e-18,5.742857142857143
8.471493852054543e-18,5.7714285714285705
8.355920237489913e-18,5.800000000000001
8.299053636533432e-18,5.828571428571429
8.242574043855272e-18,5.857142857142858
8.13012350181375e-18,5.885714285714286
8.074793570966607e-18,5.914285714285715
7.964631998974966e-18,5.942857142857142
7.910428328190886e-18,5.9714285714285715
7.802509133464474e-18,6.000000000000001
7.696062242399407e-18,6.0285714285714285
7.643686335493162e-18,6.057142857142857
7.539406208065998e-18,6.085714285714286
7.488096431033982e-18,6.114285714285714
7.385938962014131e-18,6.142857142857142
7.285175191455921e-18,6.171428571428572
7.235595595344909e-18,6.199999999999999
7.136882906522132e-18,6.228571428571429
7.039516920234925e-18,6.257142857142856
6.943479263893755e-18,6.2857142857142865
6.848751815559699e-18,6.314285714285715
6.802142318882359e-18,6.342857142857143
6.709343080837038e-18,6.371428571428572
6.6178098701957446e-18,6.4
6.527525414991363e-18,6.428571428571427
6.438472678892158e-18,6.457142857142858
6.350634857987085e-18,6.485714285714286
6.263995377615005e-18,6.514285714285715
6.178537889236904e-18,6.542857142857143
6.1364895643779194e-18,6.571428571428571
6.052771593016671e-18,6.6000000000000005
6.011579176493054e-18,6.628571428571429
5.929565313672358e-18,6.657142857142857
5.889211383171067e-18,6.685714285714285
5.849132083206931e-18,6.714285714285715
5.769334429011829e-18,6.742857142857144
5.690625426179777e-18,6.771428571428571
5.651897612114312e-18,6.800000000000001
5.613433361975474e-18,6.828571428571427
5.575230882066792e-18,6.857142857142858
5.575671040361531e-18,6.885714285714286
5.499604119106358e-18,6.9142857142857155
5.500038306752083e-18,6.942857142857143
5.425003216311557e-18,6.971428571428572
5.4254315142987e-18,7
5.351414258118045e-18,7.0285714285714285
5.351836746338556e-18,7.057142857142857
5.315414574275112e-18,7.085714285714287
5.2792402749852036e-18,7.114285714285714
5.243312161559225e-18,7.142857142857144
5.207628558567914e-18,7.171428571428571
5.172187801984218e-18,7.200000000000001
5.136988239105741e-18,7.2285714285714295
5.1020282284775025e-18,7.257142857142857
5.0673061398156455e-18,7.2857142857142865
5.032820353931243e-18,7.314285714285714
4.998569262654833e-18,7.342857142857143
4.9645512687614266e-18,7.371428571428573
4.9307647858960214e-18,7.4
4.931154064307235e-18,7.428571428571429
4.863880061735794e-18,7.457142857142859
4.864264059672256e-18,7.485714285714286
4.797902613935409e-18,7.514285714285714
4.798281403025503e-18,7.542857142857143
4.765626477407792e-18,7.571428571428571
4.7331937863940015e-18,7.6
4.700981817556274e-18,7.62857142857143
4.668989068759649e-18,7.6571428571428575
4.637214048092017e-18,7.685714285714287
4.605655273794581e-18,7.7142857142857135
4.606018885170388e-18,7.742857142857143
4.606382525252911e-18,7.7714285714285705
4.5750335763075636e-18,7.799999999999999
4.543897974081598e-18,7.828571428571429
4.544256709787086e-18,7.857142857142858
4.513330560947147e-18,7.885714285714286
4.513686883389271e-18,7.914285714285715
4.482968778914245e-18,7.942857142857143
4.452459727917432e-18,7.9714285714285715
4.452811244674799e-18,8
4.453162789184061e-18,8.028571428571428
4.392409853659485e-18,8.057142857142857
4.3625171056094615e-18,8.085714285714285
4.362861521496552e-18,8.114285714285714
4.303340534443953e-18,8.142857142857142
4.303680278406382e-18,8.17142857142857
4.274391383577255e-18,8.2
4.245301815674112e-18,8.22857142857143
4.245636977544063e-18,8.257142857142856
4.18771524376334e-18,8.285714285714286
4.188045859237307e-18,8.314285714285715
4.130909820851692e-18,8.342857142857143
4.131235951600522e-18,8.371428571428572
4.074874950827319e-18,8.399999999999999
4.047143201218629e-18,8.428571428571427
4.019600181312234e-18,8.457142857142859
3.992244606699431e-18,8.485714285714286
3.965075201712622e-18,8.514285714285714
3.938090699365853e-18,8.542857142857143
3.911289841295606e-18,8.571428571428571
3.884671377702312e-18,8.6
3.858234067291936e-18,8.62857142857143
3.831976677218129e-18,8.657142857142857
3.8058979830247334e-18,8.685714285714287
3.753975453864693e-18,8.714285714285715
3.754271826063301e-18,8.742857142857144
3.703053614426275e-18,8.771428571428572
3.703345966402167e-18,8.8
3.652822518378104e-18,8.82857142857143
3.627963066083972e-18,8.857142857142858
3.6032727959401504e-18,8.885714285714286
3.5787505565697055e-18,8.914285714285715
3.554395204431451e-18,8.942857142857143
3.554675819990718e-18,8.971428571428572
3.530484309583746e-18,9
3.530763037404384e-18,9.028571428571428
3.5067342665433205e-18,9.057142857142857
3.4828690245917525e-18,9.085714285714287
3.4831439932384495e-18,9.114285714285714
3.4594392959809565e-18,9.142857142857142
3.4597124148765653e-18,9.17142857142857
3.436167182307415e-18,9.2
3.43643846389546e-18,9.22857142857143
3.413051623274235e-18,9.257142857142858
3.4133210799145316e-18,9.285714285714288
3.413590557828131e-18,9.314285714285713
3.4138600570167125e-18,9.342857142857142
3.3906268747859395e-18,9.371428571428572
3.3908945610172137e-18,9.400000000000002
3.3911622683820188e-18,9.42857142857143
3.368083556999694e-18,9.457142857142856
3.3683494634610315e-18,9.485714285714284
3.3686153909153893e-18,9.514285714285716
3.3688813393644245e-18,9.542857142857141
3.345954261873206e-18,9.571428571428571
3.3231832156663624e-18,9.600000000000001
3.32344557729555e-18,9.628571428571428
3.323707959637897e-18,9.657142857142858
3.323970362695039e-18,9.685714285714287
3.2786226027566924e-18,9.714285714285715
3.278881446374912e-18,9.742857142857144
3.279140310428548e-18,9.771428571428572
3.2793991949192144e-18,9.8
3.2346595037648336e-18,9.82857142857143
3.2349148765451465e-18,9.857142857142858
3.2351702694868575e-18,9.885714285714286
3.191033978024408e-18,9.914285714285715
3.191285906617848e-18,9.942857142857143
3.1915378551007974e-18,9.971428571428572
3.1698176968794163e-18,10
3.148245356197598e-18,10.028571428571428
3.148493906676801e-18,10.057142857142857
3.148742476778789e-18,10.085714285714287
3.1273135644803763e-18,10.114285714285714
3.1060304876339513e-18,10.142857142857142
3.0848922537496122e-18,10.17142857142857
3.085135802571641e-18,10.200000000000001
3.0641397684311696e-18,10.228571428571428
3.0432866237704212e-18,10.257142857142856
3.0435268878741073e-18,10.285714285714285
3.022814025123631e-18,10.314285714285715
3.0022421247168842e-18,10.342857142857142
3.002479148402892e-18,10.371428571428574
2.982045637938499e-18,10.4
2.982281067134275e-18,10.428571428571429
2.9415948542188536e-18,10.457142857142857
2.9418270898701184e-18,10.485714285714286
2.94205934385613e-18,10.514285714285716
2.9019218617814147e-18,10.542857142857141
2.9021509652939272e-18,10.571428571428571
2.8824002429116834e-18,10.6
2.8627839349824732e-18,10.62857142857143
2.863009948599072e-18,10.657142857142857
2.8239509096535565e-18,10.685714285714287
2.8241738574458744e-18,10.714285714285715
2.8243968228396737e-18,10.742857142857144
2.805175259863694e-18,10.771428571428572
2.786084510121978e-18,10.8
2.7863044684040728e-18,10.82857142857143
2.7865244440516074e-18,10.857142857142858
2.7675606232979806e-18,10.885714285714286
2.748725861702023e-18,10.914285714285715
2.7489428705602366e-18,10.942857142857143
2.73023481294009e-18,10.971428571428572
2.7304503619505115e-18,11
2.7306659279782886e-18,11.028571428571428
2.7120822549347022e-18,11.057142857142857
2.712296370820802e-18,11.085714285714285
2.712510503611114e-18,11.114285714285714
2.712724653306972e-18,11.142857142857142
2.7129388199097328e-18,11.17142857142857
2.713153003420688e-18,11.2
2.713367203841193e-18,11.228571428571428
2.6949012580633775e-18,11.257142857142858
2.6951140175288295e-18,11.285714285714288
2.6953267937914055e-18,11.314285714285713
2.6955395868524316e-18,11.342857142857143
2.6771949677451073e-18,11.37142857142857
2.6774063293185763e-18,11.4
2.659185116932584e-18,11.42857142857143
2.659395056648306e-18,11.457142857142856
2.641296420810046e-18,11.485714285714288
2.6415049482330492e-18,11.514285714285716
2.6417134921190615e-18,11.542857142857144
2.6237351889845147e-18,11.571428571428573
2.6058792380219813e-18,11.600000000000001
2.606084969297684e-18,11.62857142857143
2.6062907168156428e-18,11.657142857142858
2.60649648057714e-18,11.685714285714287
2.606702260583458e-18,11.714285714285715
2.6069080568358793e-18,11.742857142857144
2.571342926030415e-18,11.77142857142857
2.5715459307025897e-18,11.8
2.571748951401758e-18,11.82857142857143
2.571951988129186e-18,11.857142857142858
2.5721550408861377e-18,11.885714285714286
2.5723581096738795e-18,11.914285714285715
2.554851807796597e-18,11.942857142857143
2.53746464586498e-18,11.971428571428572
2.5376649758845095e-18,12
2.5378653217198718e-18,12.028571428571428
2.5032421166946932e-18,12.057142857142859
2.5034397448835005e-18,12.085714285714285
2.503637388674834e-18,12.114285714285714
2.5038350480699256e-18,12.142857142857142
2.4696761061132046e-18,12.17142857142857
2.469871084302704e-18,12.2
2.470066077885515e-18,12.22857142857143
2.4702610868628533e-18,12.257142857142856
2.470456111235934e-18,12.285714285714286
2.4706511510059727e-18,12.314285714285713
2.4708462061741847e-18,12.342857142857142
2.4710412767418062e-18,12.371428571428572
2.4712363627099925e-18,12.400000000000002
2.4714314640800397e-18,12.428571428571429
2.4716265808531034e-18,12.457142857142859
2.4718217130304204e-18,12.485714285714288
2.472016860613206e-18,12.514285714285714
2.4722120236026772e-18,12.542857142857144
2.4724072020000495e-18,12.57142857142857
2.47260239580654e-18,12.600000000000001
2.472797605023365e-18,12.62857142857143
2.4729928296517416e-18,12.657142857142855
2.4561627627751946e-18,12.685714285714285
2.4394472336957954e-18,12.714285714285715
2.4396398253493435e-18,12.742857142857144
2.4398324322078093e-18,12.771428571428572
2.440025054272353e-18,12.8
2.440217691544195e-18,12.82857142857143
2.4404103440245356e-18,12.857142857142858
2.4406030117145764e-18,12.885714285714288
2.4407956946155175e-18,12.914285714285715
2.4409883927285596e-18,12.942857142857143
2.4411811060549044e-18,12.971428571428573
2.424567535331995e-18,13.000000000000002
2.4247589522498607e-18,13.028571428571428
2.4249503842798792e-18,13.057142857142857
2.4084472724833777e-18,13.085714285714287
2.40863741672437e-18,13.114285714285714
2.408827575977039e-18,13.142857142857144
2.4090177502425703e-18,13.171428571428573
2.4092079395221488e-18,13.2
2.40939814381696e-18,13.22857142857143
2.3930008735109326e-18,13.257142857142858
2.3931897982758574e-18,13.285714285714286
2.3933787379561827e-18,13.314285714285715
2.393567692553086e-18,13.342857142857145
2.3937566620677455e-18,13.371428571428572
2.377465840587906e-18,13.399999999999999
2.3776535388792112e-18,13.42857142857143
2.3778412519891074e-18,13.457142857142859
2.378028979918726e-18,13.485714285714286
2.378216722669257e-18,13.514285714285716
2.3784044802418694e-18,13.542857142857143
2.378592252637734e-18,13.571428571428571
2.3624046332463884e-18,13.600000000000001
2.362591142472078e-18,13.62857142857143
2.3627776664224642e-18,13.657142857142858
2.3629642050987092e-18,13.685714285714287
2.3631507585019758e-18,13.714285714285715
2.363337326633427e-18,13.742857142857142
2.34725352534532e-18,13.771428571428572
2.347438838407844e-18,13.800000000000002
2.3476241661006297e-18,13.828571428571427
2.3478095084248306e-18,13.85714285714286
2.347994865381603e-18,13.885714285714286
2.332015477921864e-18,13.914285714285713
2.332199587957445e-18,13.942857142857143
2.332383712528309e-18,13.971428571428573
2.3325678516356035e-18,14
2.3327520052804765e-18,14.02857142857143
2.316876353808896e-18,14.057142857142857
2.3170592686274373e-18,14.085714285714285
2.3172421978868822e-18,14.114285714285714
2.317425141588389e-18,14.142857142857144
2.3176080997330983e-18,14.17142857142857
2.31779107232215e-18,14.2
2.3179740593566847e-18,14.22857142857143
2.3181570608378427e-18,14.257142857142856
2.3183400767667648e-18,14.285714285714285
2.318523107144592e-18,14.314285714285715
2.3187061519724637e-18,14.342857142857143
2.3349629833679396e-18,14.37142857142857
2.3513337940905485e-18,14.400000000000002
2.351519429285784e-18,14.428571428571429
2.3680063199823562e-18,14.457142857142859
2.384608802989818e-18,14.485714285714288
2.4013276887448737e-18,14.514285714285716
2.401517270902626e-18,14.542857142857144
2.4183547047159516e-18,14.571428571428573
2.4353101885557555e-18,14.6
2.45238455009025e-18,14.62857142857143
2.469578622790567e-18,14.657142857142857
2.486893245971441e-18,14.685714285714287
2.5216884459918804e-18,14.714285714285714
2.521887530497927e-18,14.742857142857144
2.5571723507027644e-18,14.771428571428572
2.5751011079621455e-18,14.799999999999999
2.5931555666967424e-18,14.828571428571427
2.6294375288491158e-18,14.857142857142856
2.647872949195533e-18,14.885714285714286
2.6664376233156647e-18,14.914285714285713
2.6851324574290434e-18,14.942857142857143
2.68534444565852e-18,14.971428571428572
2.685556450624232e-18,15
2.704385329990292e-18,15.02857142857143
2.704598838212704e-18,15.057142857142857
2.7048123632913755e-18,15.085714285714287
2.7237762490381834e-18,15.114285714285714
2.7239912881521483e-18,15.142857142857142
2.7242063442432126e-18,15.17142857142857
2.7244214173127168e-18,15.200000000000001
2.7435227853725717e-18,15.22857142857143
2.724851614392407e-18,15.257142857142858
2.7250667384052734e-18,15.285714285714286
2.7065211709048323e-18,15.314285714285715
2.706734847749516e-18,15.342857142857145
2.706948541463749e-18,15.371428571428574
2.6885262781890834e-18,15.4
2.688738534356967e-18,15.428571428571429
2.6704402001263948e-18,15.457142857142857
2.6706510284184522e-18,15.485714285714288
2.6708618733551693e-18,15.514285714285716
2.6344242430980623e-18,15.542857142857144
2.6164955472842616e-18,15.571428571428571
2.5986888660375626e-18,15.6
2.563235866764715e-18,15.628571428571426
2.5457916467327316e-18,15.657142857142858
2.528466144145529e-18,15.685714285714285
2.4939711687980197e-18,15.714285714285714
2.476998332865875e-18,15.742857142857144
2.4601410063522764e-18,15.771428571428572
2.4265781668568733e-18,15.799999999999999
2.410063977110872e-18,15.82857142857143
2.360819899173411e-18,15.857142857142858
2.312582009965731e-18,15.885714285714288
2.281032266020169e-18,15.914285714285715
2.219042981269021e-18,15.942857142857143
2.1887693574314332e-18,15.971428571428572
2.1589087460086547e-18,16
2.1002382874615808e-18,16.02857142857143
2.0715854743252114e-18,16.057142857142857
2.029257420995227e-18,16.085714285714282
1.9877942434431974e-18,16.114285714285714
1.9471782699348357e-18,16.142857142857146
1.8942617943398467e-18,16.17142857142857
1.8427833757695586e-18,16.200000000000003
1.805130363633726e-18,16.228571428571428
1.7560741789443837e-18,16.25714285714286
1.708351144095494e-18,16.285714285714285
1.6734449433956808e-18,16.314285714285713
1.6279674389092947e-18,16.34285714285714
1.5947036931321384e-18,16.371428571428574
1.5621196149924674e-18,16.400000000000002
1.5092061678977893e-18,16.42857142857143
1.4580850501846578e-18,16.45714285714286
1.4184601616139395e-18,16.485714285714288
1.360979014134116e-18,16.514285714285716
1.3239930771509911e-18,16.542857142857144
1.27914565511674e-18,16.57142857142857
1.2358173431880036e-18,16.6
1.1939566847724318e-18,16.628571428571426
1.1535139662592608e-18,16.65714285714286
1.1144411579795144e-18,16.685714285714287
1.0992372287674253e-18,16.714285714285715



==> ch_lucky_AO/ORM_profile/profile2.csv <==
9.038397319022083e-18,1.7142857142857149
1.066989142155589e-17,1.7714285714285718
1.3128906983721009e-17,1.8285714285714243
1.6266613314334716e-17,1.8857142857142861
2.0154206975963927e-17,1.942857142857139
2.5493783052100146e-17,2.000000000000002
3.315147507787364e-17,2.057142857142857
4.7815800250288855e-17,2.114285714285716
5.377388679568365e-17,2.1142857142857157
6.992621159065876e-17,2.1714285714285717
9.810893727672515e-17,2.228571428571427
1.42487623424332e-16,2.2857142857142776
1.6024229003173015e-16,2.2857142857142834
1.705476400669077e-16,2.3428571428571403
1.6103277823774708e-16,2.399999999999992
1.496176596518636e-16,2.4571428571428515
1.4159614462892915e-16,2.5142857142857085
1.3216607721056095e-16,2.5714285714285667
1.1513001769957555e-16,2.6285714285714286
8.208374128163093e-17,2.6857142857142784
5.653608279114628e-17,2.7428571428571447
3.948155831667029e-17,2.7999999999999945
4.440115686289252e-17,2.7999999999999967
2.6820252186944945e-17,2.8571428571428577
3.0581786858500846e-17,2.857142857142854
1.9793902585104952e-17,2.9142857142857075
2.2414622477222184e-17,2.914285714285713
1.491420128094412e-17,2.971428571428565
1.1552303003856692e-17,3.0285714285714294
8.948230091505655e-18,3.085714285714283
6.979201131135191e-18,3.142857142857139
5.519176537442581e-18,3.1999999999999966
4.807760855537232e-18,3.2571428571428536
4.4875719893931686e-18,3.3142857142857154
4.159872311165686e-18,3.371428571428572
3.882831743084562e-18,3.428571428571426
3.599292511663267e-18,3.4857142857142867
3.526027655750728e-18,3.542857142857141
3.675820417275973e-18,3.599999999999996
3.805597535320048e-18,3.6571428571428584
3.9399565149503604e-18,3.71428571428571
4.1073338086880464e-18,3.771428571428568
4.252345774460723e-18,3.8285714285714247
4.525818599067439e-18,3.885714285714285
4.8168787483568144e-18,3.9428571428571413
5.091365621168426e-18,4
5.38149395960165e-18,4.057142857142855
5.727583490367215e-18,4.114285714285709
5.970902780982885e-18,4.171428571428571
6.224558765473955e-18,4.2285714285714295
6.488990567429857e-18,4.285714285714287
6.764655965295159e-18,4.342857142857138
7.052032184865404e-18,4.399999999999998
7.250748762534411e-18,4.457142857142853
7.40374459453828e-18,4.514285714285714
7.559968744799636e-18,4.571428571428567
7.719489333074656e-18,4.628571428571429
7.882375916493651e-18,4.685714285714285
8.048699519890735e-18,4.742857142857142
8.161956685844082e-18,4.800000000000001
8.276807548469556e-18,4.857142857142858
8.335495637970154e-18,4.914285714285713
8.45278845160296e-18,4.971428571428566
8.571731749469388e-18,5.0285714285714285
8.69234875633591e-18,5.085714285714286
8.814663023775984e-18,5.142857142857142
9.000658532284673e-18,5.199999999999999
9.127311176548651e-18,5.257142857142857
9.255746011775903e-18,5.314285714285715
9.130193882283633e-18,5.371428571428572
9.131635576553175e-18,5.428571428571429
9.007766977422973e-18,5.485714285714285
9.009189339992724e-18,5.542857142857143
8.886981696741057e-18,5.6000000000000005
8.766431772902996e-18,5.657142857142857
8.587987993013586e-18,5.714285714285715
8.471493852054543e-18,5.7714285714285705
8.299053636533432e-18,5.828571428571429
8.13012350181375e-18,5.885714285714286
7.964631998974966e-18,5.942857142857142
7.802509133464474e-18,6.000000000000001
7.643686335493162e-18,6.057142857142857
7.488096431033982e-18,6.114285714285714
7.285175191455921e-18,6.171428571428572
7.136882906522132e-18,6.228571428571429
6.943479263893755e-18,6.2857142857142865
6.802142318882359e-18,6.342857142857143
6.6178098701957446e-18,6.4
6.438472678892158e-18,6.457142857142858
6.263995377615005e-18,6.514285714285715
6.1364895643779194e-18,6.571428571428571
6.011579176493054e-18,6.628571428571429
5.889211383171067e-18,6.685714285714285
5.769334429011829e-18,6.742857142857144
5.651897612114312e-18,6.800000000000001
5.575230882066792e-18,6.857142857142858
5.499604119106358e-18,6.9142857142857155
5.425003216311557e-18,6.971428571428572
5.351414258118045e-18,7.0285714285714285
5.315414574275112e-18,7.085714285714287
5.243312161559225e-18,7.142857142857144
5.172187801984218e-18,7.200000000000001
5.1020282284775025e-18,7.257142857142857
5.032820353931243e-18,7.314285714285714
4.9645512687614266e-18,7.371428571428573
4.931154064307235e-18,7.428571428571429
4.864264059672256e-18,7.485714285714286
4.798281403025503e-18,7.542857142857143
4.7331937863940015e-18,7.6
4.668989068759649e-18,7.6571428571428575
4.605655273794581e-18,7.7142857142857135
4.606382525252911e-18,7.7714285714285705
4.543897974081598e-18,7.828571428571429
4.513330560947147e-18,7.885714285714286
4.482968778914245e-18,7.942857142857143
4.452811244674799e-18,8
4.392409853659485e-18,8.057142857142857
4.362861521496552e-18,8.114285714285714
4.303680278406382e-18,8.17142857142857
4.245301815674112e-18,8.22857142857143
4.18771524376334e-18,8.285714285714286
4.130909820851692e-18,8.342857142857143
4.074874950827319e-18,8.399999999999999
4.019600181312234e-18,8.457142857142859
3.965075201712622e-18,8.514285714285714
3.911289841295606e-18,8.571428571428571
3.858234067291936e-18,8.62857142857143
3.8058979830247334e-18,8.685714285714287
3.754271826063301e-18,8.742857142857144
3.703345966402167e-18,8.8
3.627963066083972e-18,8.857142857142858
3.5787505565697055e-18,8.914285714285715
3.554675819990718e-18,8.971428571428572
3.530763037404384e-18,9.028571428571428
3.4828690245917525e-18,9.085714285714287
3.4594392959809565e-18,9.142857142857142
3.436167182307415e-18,9.2
3.413051623274235e-18,9.257142857142858
3.413590557828131e-18,9.314285714285713
3.3906268747859395e-18,9.371428571428572
3.3911622683820188e-18,9.42857142857143
3.3683494634610315e-18,9.485714285714284
3.3688813393644245e-18,9.542857142857141
3.3231832156663624e-18,9.600000000000001
3.323707959637897e-18,9.657142857142858
3.2786226027566924e-18,9.714285714285715
3.279140310428548e-18,9.771428571428572
3.2346595037648336e-18,9.82857142857143
3.2351702694868575e-18,9.885714285714286
3.191285906617848e-18,9.942857142857143
3.1698176968794163e-18,10
3.148493906676801e-18,10.057142857142857
3.1273135644803763e-18,10.114285714285714
3.0848922537496122e-18,10.17142857142857
3.0641397684311696e-18,10.228571428571428
3.0435268878741073e-18,10.285714285714285
3.0022421247168842e-18,10.342857142857142
2.982045637938499e-18,10.4
2.9415948542188536e-18,10.457142857142857
2.94205934385613e-18,10.514285714285716
2.9021509652939272e-18,10.571428571428571
2.8627839349824732e-18,10.62857142857143
2.8239509096535565e-18,10.685714285714287
2.8243968228396737e-18,10.742857142857144
2.786084510121978e-18,10.8
2.7865244440516074e-18,10.857142857142858
2.748725861702023e-18,10.914285714285715
2.73023481294009e-18,10.971428571428572
2.7306659279782886e-18,11.028571428571428
2.712296370820802e-18,11.085714285714285
2.712724653306972e-18,11.142857142857142
2.713153003420688e-18,11.2
2.6949012580633775e-18,11.257142857142858
2.6953267937914055e-18,11.314285714285713
2.6771949677451073e-18,11.37142857142857
2.659185116932584e-18,11.42857142857143
2.641296420810046e-18,11.485714285714288
2.6417134921190615e-18,11.542857142857144
2.6058792380219813e-18,11.600000000000001
2.6062907168156428e-18,11.657142857142858
2.606702260583458e-18,11.714285714285715
2.571342926030415e-18,11.77142857142857
2.571748951401758e-18,11.82857142857143
2.5721550408861377e-18,11.885714285714286
2.554851807796597e-18,11.942857142857143
2.5376649758845095e-18,12
2.5032421166946932e-18,12.057142857142859
2.503637388674834e-18,12.114285714285714
2.4696761061132046e-18,12.17142857142857
2.470066077885515e-18,12.22857142857143
2.470456111235934e-18,12.285714285714286
2.4708462061741847e-18,12.342857142857142
2.4712363627099925e-18,12.400000000000002
2.4716265808531034e-18,12.457142857142859
2.472016860613206e-18,12.514285714285714
2.4724072020000495e-18,12.57142857142857
2.472797605023365e-18,12.62857142857143
2.4561627627751946e-18,12.685714285714285
2.4396398253493435e-18,12.742857142857144
2.440025054272353e-18,12.8
2.4404103440245356e-18,12.857142857142858
2.4407956946155175e-18,12.914285714285715
2.4411811060549044e-18,12.971428571428573
2.4247589522498607e-18,13.028571428571428
2.4084472724833777e-18,13.085714285714287
2.408827575977039e-18,13.142857142857144
2.4092079395221488e-18,13.2
2.3930008735109326e-18,13.257142857142858
2.3933787379561827e-18,13.314285714285715
2.3937566620677455e-18,13.371428571428572
2.3776535388792112e-18,13.42857142857143
2.378028979918726e-18,13.485714285714286
2.3784044802418694e-18,13.542857142857143
2.3624046332463884e-18,13.600000000000001
2.3627776664224642e-18,13.657142857142858
2.3631507585019758e-18,13.714285714285715
2.34725352534532e-18,13.771428571428572
2.3476241661006297e-18,13.828571428571427
2.347994865381603e-18,13.885714285714286
2.332199587957445e-18,13.942857142857143
2.3325678516356035e-18,14
2.316876353808896e-18,14.057142857142857
2.3172421978868822e-18,14.114285714285714
2.3176080997330983e-18,14.17142857142857
2.3179740593566847e-18,14.22857142857143
2.3183400767667648e-18,14.285714285714285
2.3187061519724637e-18,14.342857142857143
2.3513337940905485e-18,14.400000000000002
2.3680063199823562e-18,14.457142857142859
2.4013276887448737e-18,14.514285714285716
2.4183547047159516e-18,14.571428571428573
2.45238455009025e-18,14.62857142857143
2.486893245971441e-18,14.685714285714287
2.521887530497927e-18,14.742857142857144
2.5751011079621455e-18,14.799999999999999
2.6294375288491158e-18,14.857142857142856
2.6664376233156647e-18,14.914285714285713
2.68534444565852e-18,14.971428571428572
2.704385329990292e-18,15.02857142857143
2.7048123632913755e-18,15.085714285714287
2.7239912881521483e-18,15.142857142857142
2.7244214173127168e-18,15.200000000000001
2.724851614392407e-18,15.257142857142858
2.7065211709048323e-18,15.314285714285715
2.706948541463749e-18,15.371428571428574
2.688738534356967e-18,15.428571428571429
2.6706510284184522e-18,15.485714285714288
2.6344242430980623e-18,15.542857142857144
2.5986888660375626e-18,15.6
2.5457916467327316e-18,15.657142857142858
2.4939711687980197e-18,15.714285714285714
2.4601410063522764e-18,15.771428571428572
2.410063977110872e-18,15.82857142857143
2.312582009965731e-18,15.885714285714288
2.219042981269021e-18,15.942857142857143
2.1589087460086547e-18,16
2.0715854743252114e-18,16.057142857142857
1.9877942434431974e-18,16.114285714285714
1.8942617943398467e-18,16.17142857142857
1.805130363633726e-18,16.228571428571428
1.708351144095494e-18,16.285714285714285
1.6279674389092947e-18,16.34285714285714
1.5621196149924674e-18,16.400000000000002
1.4580850501846578e-18,16.45714285714286
1.360979014134116e-18,16.514285714285716
1.27914565511674e-18,16.57142857142857
1.1939566847724318e-18,16.628571428571426
1.1144411579795144e-18,16.685714285714287


==> ch_science/7022_lucky_seeing_comparison/100p.dat <==
1.0 0.871038019657
2.0 0.975898146629
3.0 1.0009264946
4.0 1.0843859911
5.0 1.12820661068
6.0 1.19512188435
7.0 1.27766501904
8.0 1.37118434906
9.0 1.43247103691
10.0 1.51938378811
11.0 1.65265488625
12.0 1.69670188427
13.0 1.85497069359
14.0 1.92447280884
15.0 2.14009451866
16.0 2.29246997833
17.0 2.57855987549
18.0 2.87708926201
19.0 3.09155654907
20.0 3.48903775215
21.0 3.94505047798
22.0 4.43874073029
23.0 5.00459051132
24.0 5.61364889145
25.0 6.33459854126
26.0 7.18285369873
27.0 8.17571544647
28.0 9.4271440506
29.0 10.7484607697
30.0 12.4401578903
31.0 14.3252763748
32.0 16.8126850128
33.0 20.007106781
34.0 23.7933311462
35.0 27.9737453461
36.0 32.8923149109
37.0 39.2977790833
38.0 47.1851921082
39.0 56.3478813171
40.0 67.2332305908
41.0 80.9646530151
42.0 97.310043335
43.0 114.749588013
44.0 133.318313599
45.0 156.498794556
46.0 180.695953369
47.0 209.759872437
48.0 252.249572754
49.0 303.292114258
50.0 346.798309326
51.0 445.959686279
52.0 608.401245117
53.0 654.780151367
54.0 533.334960938
55.0 376.889862061
56.0 290.858428955
57.0 242.383514404
58.0 206.362167358
59.0 177.360137939
60.0 151.627548218
61.0 128.08215332
62.0 107.15032196
63.0 89.0015411377
64.0 73.1729888916
65.0 60.1113014221
66.0 48.73387146
67.0 39.6655006409
68.0 32.2001075745
69.0 26.040977478
70.0 21.5953845978
71.0 18.0570869446
72.0 15.0900611877
73.0 12.5855302811
74.0 10.828122139
75.0 9.22194099426
76.0 8.0699930191
77.0 7.0322265625
78.0 6.1074347496
79.0 5.37739896774
80.0 4.70240926743
81.0 4.22575139999
82.0 3.7642223835
83.0 3.36101102829
84.0 3.04250645638
85.0 2.68938875198
86.0 2.50845122337
87.0 2.27694010735
88.0 2.03429722786
89.0 1.94228732586
90.0 1.73845541477
91.0 1.62809658051
92.0 1.51338982582
93.0 1.45489919186
94.0 1.36385560036
95.0 1.27250611782
96.0 1.17222130299
97.0 1.10394835472
98.0 1.06721818447
99.0 1.00802087784
100.0 0.956314265728
101.0 0.911447584629
102.0 0.872092187405
103.0 0.807054460049
104.0 0.728533029556
105.0 0.720445632935


==> ch_science/7022_lucky_seeing_comparison/5p.dat <==
"pix" "subpix" "posn" "5p" "100p" "seeing"
1 -52 -1.68 0.73 0.87 0.72
2 -51 -1.65 0.93 0.98 0.72
3 -50 -1.62 1.04 1 0.82
4 -49 -1.59 0.99 1.08 0.86
5 -48 -1.56 1.1 1.13 0.94
6 -47 -1.52 1.23 1.2 1.05
7 -46 -1.49 1.21 1.28 1.03
8 -45 -1.46 1.41 1.37 1.12
9 -44 -1.43 1.3 1.43 1.21
10 -43 -1.39 1.24 1.52 1.28
11 -42 -1.36 1.63 1.65 1.42
12 -41 -1.33 1.52 1.7 1.48
13 -40 -1.3 1.45 1.85 1.62
14 -39 -1.26 1.82 1.92 1.78
15 -38 -1.23 1.92 2.14 2
16 -37 -1.2 1.97 2.29 2.28
17 -36 -1.17 2.1 2.58 2.61
18 -35 -1.13 2.22 2.88 2.86
19 -34 -1.1 2.53 3.09 3.12
20 -33 -1.07 2.93 3.49 3.46
21 -32 -1.04 3.07 3.95 4.11
22 -31 -1 3.45 4.44 4.62
23 -30 -0.97 3.96 5 5.23
24 -29 -0.94 4.79 5.61 6.12
25 -28 -0.91 5.32 6.33 6.78
26 -27 -0.87 6.37 7.18 7.79
27 -26 -0.84 7.01 8.18 9.57
28 -25 -0.81 7.95 9.43 11.57
29 -24 -0.78 9.34 10.75 13.94
30 -23 -0.75 10.1 12.44 15.19
31 -22 -0.71 11.44 14.33 17.17
32 -21 -0.68 13.44 16.81 20.24
33 -20 -0.65 16 20.01 23.53
34 -19 -0.62 20.26 23.79 27.4
35 -18 -0.58 22.66 27.97 32.42
36 -17 -0.55 26.65 32.89 37.72
37 -16 -0.52 32.95 39.3 43.39
38 -15 -0.49 38.96 47.19 50.64
39 -14 -0.45 45.56 56.35 60.53
40 -13 -0.42 54.38 67.23 70.65
41 -12 -0.39 68.12 80.96 80.75
42 -11 -0.36 87.22 97.31 90.07
43 -10 -0.32 107.17 114.75 101.3
44 -9 -0.29 134.18 133.32 115
45 -8 -0.26 167.05 156.5 131.64
46 -7 -0.23 209.85 180.7 147.92
47 -6 -0.19 267.44 209.76 161.94
48 -5 -0.16 353.75 252.25 175.01
49 -4 -0.13 456.42 303.29 186.18
50 -3 -0.1 516.86 346.8 194.14
51 -2 -0.06 681.56 445.96 199.38
52 -1 -0.03 936.83 608.4 202.43
53 0 0 990.01 654.78 206.18
54 1 0.03 815.94 533.33 206.79
55 2 0.06 552.19 376.89 201.41
56 3 0.1 387.68 290.86 190.07
57 4 0.13 287.45 242.38 177.54
58 5 0.16 223.4 206.36 164.36
59 6 0.19 178.7 177.36 149
60 7 0.23 137.93 151.63 137.2
61 8 0.26 108.27 128.08 123.87
62 9 0.29 86.24 107.15 109.04
63 10 0.32 69.53 89 94.96
64 11 0.36 55.66 73.17 80.42
65 12 0.39 43.61 60.11 68.13
66 13 0.42 35.09 48.73 57.8
67 14 0.45 29.57 39.67 48.04
68 15 0.49 24.25 32.2 40.4
69 16 0.52 19.01 26.04 33.59
70 17 0.55 16.34 21.6 27.78
71 18 0.58 13.46 18.06 23.49
72 19 0.62 11.26 15.09 20.31
73 20 0.65 9.54 12.59 17.34
74 21 0.68 7.5 10.83 14.64
75 22 0.71 6.35 9.22 12.44
76 23 0.75 5.91 8.07 10.64
77 24 0.78 5.43 7.03 8.97
78 25 0.81 4.72 6.11 7.48
79 26 0.84 4.23 5.38 6.47
80 27 0.87 3.77 4.7 5.63
81 28 0.91 3.36 4.23 4.94
82 29 0.94 3.04 3.76 4.55
83 30 0.97 2.78 3.36 4.07
84 31 1 2.76 3.04 3.67
85 32 1.04 2.24 2.69 3.31
86 33 1.07 2.15 2.51 2.94
87 34 1.1 1.94 2.28 2.57
88 35 1.13 1.74 2.03 2.32
89 36 1.17 1.67 1.94 2.18
90 37 1.2 1.38 1.74 1.98
91 38 1.23 1.39 1.63 1.83
92 39 1.26 1.3 1.51 1.66
93 40 1.3 1.22 1.45 1.43
94 41 1.33 1.29 1.36 1.17
95 42 1.36 1.1 1.27 0.98
96 43 1.39 0.94 1.17 0.96
97 44 1.43 1.07 1.1 0.96
98 45 1.46 0.95 1.07 0.89
99 46 1.49 0.87 1.01 0.94
100 47 1.52 0.9 0.96 0.94
101 48 1.56 0.85 0.91 0.9
102 49 1.59 0.92 0.87 0.82
103 50 1.62 0.72 0.81 0.75
104 51 1.65 0.64 0.73 0.68
105 52 1.68 0.54 0.72 0.65


==> ch_science/7022_lucky_seeing_comparison/seeing.dat <==
1.0 0.717443108559
2.0 0.719565689564
3.0 0.819447159767
4.0 0.855155050755
5.0 0.938890755177
6.0 1.04914188385
7.0 1.02658414841
8.0 1.12214517593
9.0 1.20585441589
10.0 1.2763055563
11.0 1.41991245747
12.0 1.48199903965
13.0 1.62418889999
14.0 1.78131914139
15.0 2.00013756752
16.0 2.28410840034
17.0 2.6093146801
18.0 2.86069154739
19.0 3.12117147446
20.0 3.45856356621
21.0 4.11132621765
22.0 4.6242609024
23.0 5.23392724991
24.0 6.12113332748
25.0 6.78098058701
26.0 7.79216051102
27.0 9.57391643524
28.0 11.5667581558
29.0 13.9410791397
30.0 15.1886119843
31.0 17.1691055298
32.0 20.241689682
33.0 23.5294685364
34.0 27.4010601044
35.0 32.4201393127
36.0 37.7224349976
37.0 43.3936386108
38.0 50.6433525085
39.0 60.5302429199
40.0 70.6521987915
41.0 80.7499694824
42.0 90.0731658936
43.0 101.303749084
44.0 115.000801086
45.0 131.640655518
46.0 147.915786743
47.0 161.942474365
48.0 175.00994873
49.0 186.181152344
50.0 194.138504028
51.0 199.383148193
52.0 202.427810669
53.0 206.182022095
54.0 206.787139893
55.0 201.405776978
56.0 190.067672729
57.0 177.539215088
58.0 164.359771729
59.0 148.998748779
60.0 137.203643799
61.0 123.874641418
62.0 109.036308289
63.0 94.9609146118
64.0 80.4191818237
65.0 68.1261291504
66.0 57.80235672
67.0 48.0411300659
68.0 40.4017906189
69.0 33.5853729248
70.0 27.7758197784
71.0 23.4913959503
72.0 20.3143157959
73.0 17.3441734314
74.0 14.6441659927
75.0 12.443696022
76.0 10.6403903961
77.0 8.97490501404
78.0 7.48109817505
79.0 6.465239048
80.0 5.62791776657
81.0 4.9445643425
82.0 4.54769277573
83.0 4.06807136536
84.0 3.66794228554
85.0 3.31300997734
86.0 2.9412047863
87.0 2.5734641552
88.0 2.32355356216
89.0 2.18120503426
90.0 1.97802090645
91.0 1.83265590668
92.0 1.66496777534
93.0 1.42943060398
94.0 1.17308866978
95.0 0.978620827198
96.0 0.964290618896
97.0 0.961431741714
98.0 0.891993582249
99.0 0.936151742935
100.0 0.936906158924
101.0 0.898266673088
102.0 0.816806793213
103.0 0.747527599335
104.0 0.682101309299
105.0 0.653082132339


==> ch_science/7037_psf_subtraction/profile.dat <==
"pixel"	"profile"	"pix_off"	"offset_as"	"resids"
1	0.35	-46	-1.49	0.05
2	0.35	-45	-1.46	0.04
3	0.38	-44	-1.43	0.03
4	0.4	-43	-1.39	0.04
5	0.44	-42	-1.36	0.04
6	0.48	-41	-1.33	0.05
7	0.5	-40	-1.3	0.04
8	0.54	-39	-1.26	0.03
9	0.59	-38	-1.23	0.04
10	0.65	-37	-1.2	0.05
11	0.73	-36	-1.17	0.08
12	0.81	-35	-1.13	0.09
13	0.91	-34	-1.1	0.12
14	0.98	-33	-1.07	0.11
15	1.08	-32	-1.04	0.1
16	1.22	-31	-1	0.15
17	1.36	-30	-0.97	0.15
18	1.49	-29	-0.94	0.14
19	1.64	-28	-0.91	0.12
20	1.9	-27	-0.87	0.19
21	2.12	-26	-0.84	0.2
22	2.38	-25	-0.81	0.2
23	2.66	-24	-0.78	0.18
24	3.02	-23	-0.75	0.16
25	3.4	-22	-0.71	0.08
26	4	-21	-0.68	0.12
27	4.77	-20	-0.65	0.2
28	5.56	-19	-0.62	0.16
29	6.56	-18	-0.58	0.11
30	7.76	-17	-0.55	0.11
31	9.1	-16	-0.52	0.01
32	10.73	-15	-0.49	-0.22
33	12.84	-14	-0.45	-0.02
34	15.29	-13	-0.42	-0.23
35	18.19	-12	-0.39	-0.21
36	21.97	-11	-0.36	0.12
37	26.27	-10	-0.32	0.42
38	30.61	-9	-0.29	0.48
39	35.19	-8	-0.26	-0.02
40	41.12	-7	-0.23	0.57
41	48.39	-6	-0.19	2.01
42	58.1	-5	-0.16	3.78
43	69.83	-4	-0.13	4.96
44	82.29	-3	-0.1	1.15
45	111.82	-2	-0.06	-0.77
46	157.69	-1	-0.03	0.87
47	167.71	0	0	0.17
48	128.1	1	0.03	-1.22
49	88.09	2	0.06	-4.77
50	68.83	3	0.1	-0.72
51	57.02	4	0.13	-1.45
52	48.63	5	0.16	-0.58
53	41.88	6	0.19	-0.84
54	36.18	7	0.23	-1.21
55	31.01	8	0.26	-1.14
56	26.37	9	0.29	-1.11
57	22.35	10	0.32	-1.12
58	18.78	11	0.36	-0.92
59	15.78	12	0.39	-0.85
60	13.21	13	0.42	-0.71
61	11.09	14	0.45	-0.51
62	9.3	15	0.49	-0.6
63	7.8	16	0.52	-0.36
64	6.58	17	0.55	-0.35
65	5.65	18	0.58	-0.16
66	4.81	19	0.62	-0.07
67	4.12	20	0.65	-0.03
68	3.46	21	0.68	-0.07
69	3.02	22	0.71	-0.02
70	2.64	23	0.75	0.01
71	2.31	24	0.78	0.01
72	2.12	25	0.81	0.1
73	1.85	26	0.84	0.06
74	1.64	27	0.87	0.05
75	1.44	28	0.91	0.03
76	1.29	29	0.94	0.04
77	1.14	30	0.97	0.01
78	1.04	31	1	0.03
79	0.96	32	1.04	0.05
80	0.89	33	1.07	0.07
81	0.8	34	1.1	0.05
82	0.74	35	1.13	0.07
83	0.69	36	1.17	0.07
84	0.64	37	1.2	0.07
85	0.59	38	1.23	0.06
86	0.54	39	1.26	0.06
87	0.49	40	1.3	0.05
88	0.48	41	1.33	0.07
89	0.45	42	1.36	0.07
90	0.42	43	1.39	0.06
91	0.4	44	1.43	0.07
92	0.39	45	1.46	0.09
93	0.37	46	1.49	0.08


==> ch_science/7037_psf_subtraction/resids.dat <==
1.0 0.050728025447
2.0 0.0365155386158
3.0 0.0306168462639
4.0 0.0356666903632
5.0 0.0378397484955
6.0 0.0492126723636
7.0 0.0363438847661
8.0 0.0301406379647
9.0 0.0438200160871
10.0 0.0527360507304
11.0 0.0808064234296
12.0 0.0903562998042
13.0 0.115054576974
14.0 0.111816575429
15.0 0.103590560679
16.0 0.145428820453
17.0 0.152830366593
18.0 0.143951193634
19.0 0.118067806331
20.0 0.19327185401
21.0 0.201580968595
22.0 0.204242721068
23.0 0.175292508239
24.0 0.157347884486
25.0 0.0759920188019
26.0 0.118316164188
27.0 0.202343409305
28.0 0.157900299168
29.0 0.10895128061
30.0 0.108746386546
31.0 0.00673108976407
32.0 -0.221438498925
33.0 -0.0179963120446
34.0 -0.226447753315
35.0 -0.205735032066
36.0 0.123921040366
37.0 0.423355813387
38.0 0.48113730383
39.0 -0.0238322730975
40.0 0.568971604518
41.0 2.00740414761
42.0 3.78280793327
43.0 4.96271268301
44.0 1.15153159683
45.0 -0.774757704075
46.0 0.868061392636
47.0 0.172613389265
48.0 -1.21632360405
49.0 -4.7712948281
50.0 -0.722018162853
51.0 -1.44964440997
52.0 -0.580440108148
53.0 -0.837291495793
54.0 -1.20710460308
55.0 -1.13721681183
56.0 -1.11184716118
57.0 -1.11942733922
58.0 -0.920088738109
59.0 -0.850730406277
60.0 -0.714147733768
61.0 -0.509496151139
62.0 -0.595365074149
63.0 -0.359670734402
64.0 -0.34554002295
65.0 -0.159749147367
66.0 -0.0696814896986
67.0 -0.0263508262197
68.0 -0.0678373154476
69.0 -0.0222240923679
70.0 0.0149867480501
71.0 0.0132248275342
72.0 0.0994869969385
73.0 0.060315651786
74.0 0.04637690771
75.0 0.0286901298341
76.0 0.0361350759333
77.0 0.0105812260669
78.0 0.0309320354404
79.0 0.0465748224104
80.0 0.0719760759674
81.0 0.0457094154916
82.0 0.0678568215159
83.0 0.0706962817434
84.0 0.0689153250114
85.0 0.0642007734448
86.0 0.05937123231
87.0 0.0524887032258
88.0 0.0749322027778
89.0 0.0724217239123
90.0 0.0636413687287
91.0 0.0692422707529
92.0 0.085168041537
93.0 0.0846985206049


==> ch_science/HAT-p6/faint_companion_xsection_filt.dat <==
1.0 0.000909638122715
2.0 -0.00068893354123
3.0 0.00244366191904
4.0 0.00655666297048
5.0 0.00785255703711
6.0 0.0079371910314
7.0 0.00640030510744
8.0 0.00338003676488
9.0 0.00253081619396
10.0 0.00144044443116
11.0 0.00109712551512
12.0 0.00327319131189
13.0 0.00515273313517
14.0 0.00608221865899
15.0 0.00570473689088
16.0 0.00524935037003
17.0 0.00519288741533
18.0 0.00815809902185
19.0 0.0120063499123
20.0 0.0168334152954
21.0 0.0201629500075
22.0 0.023942426723
23.0 0.0237931923976
24.0 0.0195593889776
25.0 0.0144638572217
26.0 0.00944826194146
27.0 0.00565862362535
28.0 0.00154484895324
29.0 0.00152845406989
30.0 0.00103840165431
31.0 0.00298586471112
32.0 0.00351919523157
33.0 0.00311989854358
34.0 0.00257175571724
35.0 0.00168185404872
36.0 -0.000904606458452
37.0 -0.00108468177203
38.0 0.000345134245823
39.0 0.00177096641321
40.0 0.00196906941851
41.0 0.00326543452489
42.0 0.00491834477269
43.0 0.00462904272243
44.0 0.00377543358478
45.0 0.00612272221918


==> ch_science/HAT-p6/faint_companion_xsection_std.dat <==
1.0 -0.00960970833936
2.0 -0.00952507346907
3.0 -0.0139557959143
4.0 0.00321509525142
5.0 0.00184470623693
6.0 -0.00313547045031
7.0 -0.0050862932209
8.0 -0.00740409806409
9.0 -0.00475849747696
10.0 -0.00325114443936
11.0 -0.0077984498445
12.0 -0.00887731999197
13.0 -0.00427197083869
14.0 -0.00612407714167
15.0 -0.0053362341229
16.0 -0.00720033213534
17.0 -0.00628020405808
18.0 -0.00370303705373
19.0 -0.00190350577274
20.0 0.00847821518741
21.0 0.00327880144081
22.0 0.0180059580501
23.0 0.015911134183
24.0 0.00415421113334
25.0 -0.00564493030348
26.0 -0.00265356317201
27.0 -0.00596979051867
28.0 -0.0117000618581
29.0 -0.00351967081466
30.0 -0.000807838291313
31.0 -0.00455873623529
32.0 0.000645479410504
33.0 -0.00894368976393
34.0 -0.00546312123575
35.0 -0.00233468577304
36.0 -0.0106511914734
37.0 -0.0140889973942
38.0 -0.00745873317161
39.0 -0.00696536317506
40.0 -0.013436814547
41.0 -0.00512517780104
42.0 -0.00449148356953
43.0 -0.00684685796538
44.0 -0.00623347774186
45.0 -0.00073054969349


==> ch_science/WASP_companions_table/companions_table.csv <==
"Run ID","Target","Companion 1 parameters",,,,,,,,,"Companion 2 parameters",,,,,,,,
,,"Separation angle (as)","Error","Parallactic Angle","Error","Delta Magnitudes","neg error","pos error","Aperture SNR","Filtered SNR","Separation angle (as)","Error","Parallactic Angle","Error","Delta Magnitudes","neg error","pos error","Aperture SNR","Filtered SNR"
3012,"TRes-1",4.95053955,0.03245,149.613,0.512978,6.02107,-0.0753963,0.0810253,13.9154,41.1093,6.1960679,0.03245,47.3637,0.221181,5.79797,-0.0617913,0.0655213,17.0897,50.1778
3013,"TRes-2",1.11052337,0.03245,136.776,2.36248,3.97071,-0.0125776,0.012725,86.1223,102.292,,,,,,,,,
3019,"HD209458b",1.660385375,0.03245,240.611,0.965325,7.57384,-0.0511456,0.0536745,20.739,4.67027,,,,,,,,,
6006,"TRes-4",1.544766025,0.03245,1.16337,1.20400000000001,4.50496,-0.0209046,0.021315,51.583,63.9759,,,,,,,,,
6008,"HAT-P-5b",4.25331885,0.03245,268.474,0.436849,7.91352,-0.461537,0.819133,1.88795,6.16825,,,,,,,,,
6011,"CoRoT-2b",4.10333495,0.03245,208.405,0.397437,2.95355,-0.0267393,0.0274145,40.272,28.3039,,,,,,,,,
6012,"CoRoT-3b",5.2382737,0.03245,173.991,0.38855,2.95036,-0.110796,0.123401,9.31958,6.12817,,,,,,,,,
6013,"HAT-P-7b",3.8685592,0.03245,90.4054,0.487212,6.9235,-0.106316,0.117868,9.72361,9.68395,,,,,,,,,
7038,"HAT-P-6b",6.40300155,0.03245,39.8475,0.223983,10.6902,-1.32096,14.3098,0.420908,3.536,,,,,,,,,


==> ch_science/WASP_companions_table/companions_table_edit.csv <==
,"Separation angle (as)","error","Parallactic Angle","error","$\Delta$ i' (mag)","neg error","pos error","Aperture SNR","Filtered SNR"
"TRes-1",4.95,0.03,149.61,0.51,6.02,-0.08,0.08,13.9,41.1
"TRes-1",6.2,0.03,47.36,0.22,5.8,-0.06,0.07,17.09,50.2
"TRes-2",1.11,0.03,136.78,2.36,3.97,-0.01,0.01,86.1,102.3
"HD209458",1.66,0.03,240.61,0.97,7.57,-0.05,0.05,20.7,4.7
"TRes-4",1.54,0.03,1.16,1.2,4.5,-0.02,0.02,51.6,64
"HAT-P-5",4.25,0.03,268.47,0.44,7.91,-0.46,0.82,1.9,6.2
"CoRoT-2",4.1,0.03,208.41,0.4,2.95,-0.03,0.03,40.3,28.3
"CoRoT-3",5.24,0.03,173.99,0.39,2.95,-0.11,0.12,9.3,6.1
"HAT-P-7",3.87,0.03,90.41,0.49,6.92,-0.11,0.12,9.7,9.7
"HAT-P-6",6.4,0.03,39.85,0.22,10.69,-1.32,14.31,0.4,3.5


==> ch_science/WASP_companions_table/companions_table_w_au.csv <==
Identifier,Separation angle (as),error,Distance (pc),error,Separation (au),error,Parallactic Angle,error,$\Delta$ i' (mag),neg error,pos error,Aperture SNR,Filtered SNR
CoRoT-2,4.1,0.03,300,100,1230,410,208.41,0.4,2.95,-0.03,0.03,40.3,28.3
CoRoT-3,5.24,0.03,680,160,3563,839,173.99,0.39,2.95,-0.11,0.12,9.3,6.1
HAT-P-5,4.25,0.03,340,30,1445,128,268.47,0.44,7.91,-0.46,0.82,1.9,6.2
HAT-P-6,6.4,0.03,200,20,1280,128,39.85,0.22,10.69,-1.32,14.31,0.4,3.5
HAT-P-7,3.87,0.03,320,40,1238,155,90.41,0.49,6.92,-0.11,0.12,9.7,9.7
Tres-1,4.95,0.03,157,6,777,30,149.61,0.51,6.02,-0.08,0.08,13.9,41.1
TRes-1,6.2,0.03,157,6,973,37,47.36,0.22,5.8,-0.06,0.07,17.09,50.2
TRes-2,1.11,0.03,220,10,244,13,136.78,2.36,3.97,-0.01,0.01,86.1,102.3
TRes-4,1.54,0.03,479,26,738,43,1.16,1.2,4.5,-0.02,0.02,51.6,64


==> ch_science/WASP_obs_table/observations_table.csv <==
"Run ID",Target,Date,"Companions detected within 6.5 as","Exposure time (s)","Seeing @ 500nm (as)","Background detection limit \\ ($\Delta$i' mag)"
3012,TrES-1,2009/07/18,2,370,0.96,8.9
3013,TrES-2,2009/07/18,1,336,0.91,8.7
3019,HD209458,2009/07/18,0,480,1.05,9.5
4001,Hat-P-2,2009/07/18,0,384,1.09,9
5025,HAT-P-8,2009/07/20,0,437,1.64,8.7
6006,TrES-4,2009/07/20,1,480,1.23,8.8
6008,HAT-P-5,2009/07/20,1,432,1.11,8.5
6010,WASP-3,2009/07/21,0,317,1.21,8.7
6011,CoRoT-2,2009/07/21,1,288,1.49,6.8
6012,CoRoT-3,2009/07/21,1,248,1.57,5.8
6013,HAT-P-7,2009/07/21,1,248,1.2,8.7
7007,XO-1,2009/07/22,0,480,0.87,9
7012,WASP-3,2009/07/22,0,240,0.71,9.4
7022,HAT-P-11,2009/07/22,0,288,0.7,9.4
7036,WaSP-10,2009/07/22,0,240,0.81,8.4
7037,HAT-P-1,2009/07/22,0,259,0.71,6.3
7038,HAT-P-6,2009/07/22,1,240,0.73,9.5


==> ch_science/previous_detections/Bergfors2010.csv <==
"TargetID" "delta-z" "z-err" "delta-i" "i-err" "sep" "sep-err" "angle" "angle-err" "aux1" "aux2" "aux3"
"J00150240-7250326" 2.13 0.18 1.31 0.14 0.29 0.009 69.1 0.3 "y" "y" "y"
"J00250428-3646176" 2.99 0.21 2.59 0.23 0.605 0.012 242.4 0.3 "y" "y" "y"
"J00503319+2449009" 0.79 0.01 0.94 0.02 1.305 0.002 318.9 0.3 "n" "y" "y"
"J01071194-1935359" 1.16 0.05 0.65 0.03 0.417 0.001 170 0.3 "y" "y" "y"
"J01093874-0710497" 1.9 0.01 2.02 0.01 2.554 0.001 74.5 0.3 "n" "y" "y"
"J01132817-3821024" 0.37 0.01 0.22 0.01 1.405 0.003 29 0.3 "y" "y" "y"
"J01365516-0647379" 5.07 0.01 "..." "..." 5.587 0.004 179.9 0.3 "y" "y" "n"
"J01452133-3957204" 2 0.1 2.39 0.16 0.943 0.009 130.9 0.3 "y" "n" "n"
"J01535076-1459503" 0.01 0.01 0.13 0.01 2.876 0.001 291.9 0.3 "y" "y" "y"
"J02002975-0239579" 0.75 0.06 0.89 0.05 0.323 0.001 5.9 0.3 "y" "y" "y"
"J02133021-4654505" 0.73 0.27 1.45 0.08 0.135 0.001 124.9 0.3 "y" "y" "y"
"J02155892-0929121AB" 2.62 0.05 2.8 0.05 0.631 0.001 292.2 0.3 "y" "y" "y"
"J02155892-0929121AC" 4.99 0.05 5.52 0.1 3.509 0.002 299.3 0.3 "y" "y" "y"
"J02165488-2322133" 0.91 0.01 0.92 0.01 4.369 0.001 314.1 0.3 "n" "y" "y"
"J02271603-2929263" 1.67 0.02 1.77 0.01 1.939 0.001 236.8 0.3 "y" "y" "y"
"J02335984-1811525" 0.29 0.01 "-1.02" 0.05 0.854 0.001 48.9 0.3 "y" "y" "y"
"J02411909-5725185" 1.31 0.02 1.47 0.02 1.526 0.001 287.1 0.3 "y" "y" "y"
"J02451431-4344102" 1.12 0.07 0.87 0.03 0.257 0.001 214.6 0.3 "y" "y" "y"
"J02490228-1029220AB" 1.33 0.06 1.42 0.12 0.481 0.006 209.5 0.3 "y" "y" "y"
"J02490228-1029220AC" 1.39 0.06 1.49 0.11 0.622 0.012 210.7 0.3 "y" "y" "y"
"J03033668-2535329" 5.14 0.06 3.69 0.16 0.834 0.005 7.6 0.3 "n" "y" "y"
"J03050976-3725058" 0.93 0.1 0.94 0.07 0.242 0.004 53.7 0.3 "y" "y" "y"
"J04071148-2918342" 0.7 0.05 0.48 0.2 0.295 0.001 44.4 0.3 "y" "n" "n"
"J04080543-2731349" 1.78 0.06 1 0.1 0.181 0.005 218.1 0.3 "y" "y" "y"
"J04132663-0139211" 0.95 0.02 "-0.45" 0.03 0.771 0.001 358.8 0.3 "n" "y" "y"
"J04373746-0229282" 1.39 0.16 2.57 0.05 0.221 0.002 20.5 0.3 "n" "n" "n"
"J04441107-7019247" 0.79 0.01 1.09 0.01 2.654 0.001 157.5 0.3 "n" "y" "y"
"J05241914-1601153" 0.36 0.03 0.43 0.01 0.639 0.001 69.1 0.3 "y" "y" "y"
"J05254166-0909123" 0.45 0.07 0.53 0.09 0.616 0.004 58.8 0.3 "n" "y" "y"
"J06161032-1320422" 1.94 0.12 1.4 0.23 0.194 0.008 170.6 0.3 "y" "y" "y"
"J06583980-2021526AB" 0.25 0.01 0.33 0.01 1.42 0.001 199 0.3 "y" "y" "y"
"J06583980-2021526AC" 5.89 0.02 "..." "..." 6.992 0.002 263.3 0.3 "y" "n" "n"
"J06583980-2021526AD" 6.91 0.03 "..." "..." 5.149 0.001 253.9 0.3 "y" "y" "n"
"J07102991-1637350AB" 0.46 0.09 0.64 0.05 0.568 0.001 354.9 0.3 "y" "y" "y"
"J07102991-1637350AC" 5.26 0.46 "..." "..." 2.021 0.008 287.6 0.3 "y" "y" "y"
"J07105990-5632596" 1.83 0.07 4.17 0.07 1.12 0.006 309.8 0.3 "y" "y" "y"
"J07174710-2558554" 6.35 0.04 "..." "..." 5.332 0.002 126.8 0.3 "y" "n" "n"
"J07285137-3014490" 1.29 0.11 1.5 0.18 0.485 0.002 169.9 0.3 "n" "y" "y"
"J08224744-5726530AB" 4.47 0.04 5.32 0.05 0.648 0.002 128.7 0.3 "y" "y" "n"
"J08224744-5726530AC" 1.83 0.04 "..." "..." 8.429 0.001 26.1 0.3 "n" "n" "n"
"J19425324-4406278" "..." "..." 1.39 0.11 0.836 0.002 349.8 0.3 "y" "y" "y"
"J19432464-3722108" 2.84 0.08 2.89 0.07 1.623 0.004 303.7 0.3 "y" "y" "y"
"J20100002-2801410" 0.8 0.04 0.75 0.03 0.615 0.001 280.4 0.3 "y" "y" "y"
"J20500010-1154092" 1.04 0.22 1.17 0.2 0.486 0.046 348.3 0.3 "y" "y" "y"
"J21103147-2710578" 1.07 0.01 1.2 0.01 9.501 0.003 313.2 0.3 "n" "n" "n"
"J22171899-0848122AB" 0.62 0.03 0.74 0.01 7.954 0.001 213.2 0.3 "n" "n" "n"
"J22171899-0848122AC" 3.77 0.03 "..." "..." 7.794 0.003 220.1 0.3 "n" "n" "n"
"J22332264-0936537" 0.12 0.01 0.65 0.05 1.421 0.028 98.6 0.3 "n" "y" "y"
"J22382974-6522423" 0.23 0.01 0.2 0.02 0.842 0.001 155.8 0.3 "n" "y" "y"
"J22401867-4931045" 0.14 0.01 0.16 0.01 4.039 0.001 41 0.3 "n" "y" "y"
"J23581366-1724338" 0.01 0.01 0.03 0.01 1.989 0.001 355.7 0.3 "n" "y" "y"


==> ch_science/previous_detections/Bergfors2010_binary_table_data.csv <==
"TargetID" "delta-z" "z-err" "delta-i" "i-err" "sep" "sep-err" "angle" "angle-err" "aux1" "aux2" "aux3"
"J01365516-0647379" 5.07 0.01 "..."  5.59 0 179.9 0.3 "y" "y" "n"
"J06583980-2021526AC" 5.89 0.02 "..."  6.99 0 263.3 0.3 "y" "n" "n"
"J06583980-2021526AD" 6.91 0.03 "..."  5.15 0 253.9 0.3 "y" "y" "n"
"J07174710-2558554" 6.35 0.04 "..."  5.33 0 126.8 0.3 "y" "n" "n"
"J08224744-5726530AC" 1.83 0.04 "..."  8.43 0 26.1 0.3 "n" "n" "n"
"J19425324-4406278" "..."  1.39 0.11 0.84 0 349.8 0.3 "y" "y" "y"
"J22171899-0848122AC" 3.77 0.03 "..."  7.79 0 220.1 0.3 "n" "n" "n"
"J07102991-1637350AC" 5.26 0.46 "..."  2.02 0.01 287.6 0.3 "y" "y" "y"
"J02133021-4654505" 0.73 0.27 1.45 0.08 0.14 0 124.9 0.3 "y" "y" "y"
"J04080543-2731349" 1.78 0.06 1 0.1 0.18 0.01 218.1 0.3 "y" "y" "y"
"J06161032-1320422" 1.94 0.12 1.4 0.23 0.19 0.01 170.6 0.3 "y" "y" "y"
"J04373746-0229282" 1.39 0.16 2.57 0.05 0.22 0 20.5 0.3 "n" "n" "n"
"J03050976-3725058" 0.93 0.1 0.94 0.07 0.24 0 53.7 0.3 "y" "y" "y"
"J02451431-4344102" 1.12 0.07 0.87 0.03 0.26 0 214.6 0.3 "y" "y" "y"
"J00150240-7250326" 2.13 0.18 1.31 0.14 0.29 0.01 69.1 0.3 "y" "y" "y"
"J04071148-2918342" 0.7 0.05 0.48 0.2 0.3 0 44.4 0.3 "y" "n" "n"
"J02002975-0239579" 0.75 0.06 0.89 0.05 0.32 0 5.9 0.3 "y" "y" "y"
"J01071194-1935359" 1.16 0.05 0.65 0.03 0.42 0 170 0.3 "y" "y" "y"
"J02490228-1029220AB" 1.33 0.06 1.42 0.12 0.48 0.01 209.5 0.3 "y" "y" "y"
"J07285137-3014490" 1.29 0.11 1.5 0.18 0.49 0 169.9 0.3 "n" "y" "y"
"J20500010-1154092" 1.04 0.22 1.17 0.2 0.49 0.05 348.3 0.3 "y" "y" "y"
"J07102991-1637350AB" 0.46 0.09 0.64 0.05 0.57 0 354.9 0.3 "y" "y" "y"
"J00250428-3646176" 2.99 0.21 2.59 0.23 0.61 0.01 242.4 0.3 "y" "y" "y"
"J02490228-1029220AC" 1.39 0.06 1.49 0.11 0.62 0.01 210.7 0.3 "y" "y" "y"
"J05254166-0909123" 0.45 0.07 0.53 0.09 0.62 0 58.8 0.3 "n" "y" "y"
"J20100002-2801410" 0.8 0.04 0.75 0.03 0.62 0 280.4 0.3 "y" "y" "y"
"J02155892-0929121AB" 2.62 0.05 2.8 0.05 0.63 0 292.2 0.3 "y" "y" "y"
"J05241914-1601153" 0.36 0.03 0.43 0.01 0.64 0 69.1 0.3 "y" "y" "y"
"J08224744-5726530AB" 4.47 0.04 5.32 0.05 0.65 0 128.7 0.3 "y" "y" "n"
"J04132663-0139211" 0.95 0.02 -0.45 0.03 0.77 0 358.8 0.3 "n" "y" "y"
"J03033668-2535329" 5.14 0.06 3.69 0.16 0.83 0.01 7.6 0.3 "n" "y" "y"
"J22382974-6522423" 0.23 0.01 0.2 0.02 0.84 0 155.8 0.3 "n" "y" "y"
"J02335984-1811525" 0.29 0.01 -1.02 0.05 0.85 0 48.9 0.3 "y" "y" "y"
"J01452133-3957204" 2 0.1 2.39 0.16 0.94 0.01 130.9 0.3 "y" "n" "n"
"J07105990-5632596" 1.83 0.07 4.17 0.07 1.12 0.01 309.8 0.3 "y" "y" "y"
"J00503319+2449009" 0.79 0.01 0.94 0.02 1.31 0 318.9 0.3 "n" "y" "y"
"J01132817-3821024" 0.37 0.01 0.22 0.01 1.41 0 29 0.3 "y" "y" "y"
"J06583980-2021526AB" 0.25 0.01 0.33 0.01 1.42 0 199 0.3 "y" "y" "y"
"J22332264-0936537" 0.12 0.01 0.65 0.05 1.42 0.03 98.6 0.3 "n" "y" "y"
"J02411909-5725185" 1.31 0.02 1.47 0.02 1.53 0 287.1 0.3 "y" "y" "y"
"J19432464-3722108" 2.84 0.08 2.89 0.07 1.62 0 303.7 0.3 "y" "y" "y"
"J02271603-2929263" 1.67 0.02 1.77 0.01 1.94 0 236.8 0.3 "y" "y" "y"
"J23581366-1724338" 0.01 0.01 0.03 0.01 1.99 0 355.7 0.3 "n" "y" "y"
"J01093874-0710497" 1.9 0.01 2.02 0.01 2.55 0 74.5 0.3 "n" "y" "y"
"J04441107-7019247" 0.79 0.01 1.09 0.01 2.65 0 157.5 0.3 "n" "y" "y"
"J01535076-1459503" 0.01 0.01 0.13 0.01 2.88 0 291.9 0.3 "y" "y" "y"
"J02155892-0929121AC" 4.99 0.05 5.52 0.1 3.51 0 299.3 0.3 "y" "y" "y"
"J22401867-4931045" 0.14 0.01 0.16 0.01 4.04 0 41 0.3 "n" "y" "y"
"J02165488-2322133" 0.91 0.01 0.92 0.01 4.37 0 314.1 0.3 "n" "y" "y"
"J22171899-0848122AB" 0.62 0.03 0.74 0.01 7.95 0 213.2 0.3 "n" "n" "n"
"J21103147-2710578" 1.07 0.01 1.2 0.01 9.5 0 313.2 0.3 "n" "n" "n"


==> ch_science/previous_detections/WASP_companions_table.csv <==
  "sep" "Error" "Parallactic Angle" "Error" "delta-i" "neg error" "pos error" "Aperture SNR" "Filtered SNR"
3012 "TRes-1" 4.95053955 0.03245 149.613 0.512978 6.02107 -0.0753963 0.0810253 13.9154 41.1093
  6.1960679 0.03245 47.3637 0.221181 5.79797 -0.0617913 0.0655213 17.0897 50.1778
3013 "TRes-2" 1.11052337 0.03245 136.776 2.36248 3.97071 -0.0125776 0.012725 86.1223 102.292
6006 "TRes-4" 1.544766025 0.03245 1.16337 1.204 4.50496 -0.0209046 0.021315 51.583 63.9759
6008 "HAT-P-5b" 4.25331885 0.03245 268.474 0.436849 7.91352 -0.461537 0.819133 1.88795 6.16825
6011 "CoRoT-2b" 4.10333495 0.03245 208.405 0.397437 2.95355 -0.0267393 0.0274145 40.272 28.3039
6012 "CoRoT-3b" 5.2382737 0.03245 173.991 0.38855 2.95036 -0.110796 0.123401 9.31958 6.12817
6013 "HAT-P-7b" 3.8685592 0.03245 90.4054 0.487212 6.9235 -0.106316 0.117868 9.72361 9.68395
7038 "HAT-P-6b" 6.40300155 0.03245 39.8475 0.223983 10.6902 -1.32096 14.3098 0.420908 3.536


==> ch_science/previous_detections/law2008_dump.csv <==
"Name"	"delta-i"	"i-err"	"delta-z"	"z-err"	"sep"		"PA (°)"		"Epoch"	"X-ray emitter?"
"LSPM J0035+0233"	1.3	0.3	"..."	"..."	0.45	0.01	14.3	1.4	2005.9	" "
"LSPM J0409+0546"	"<1.5"		"<1.5"		0.25	0.01	40	3.2	2005.9	
"NLTT 14406"	1.3	0.3	0.77	0.3	0.31	0.01	351.6	1.1	2005.9	" "
"LSPM J0610+2234"	"<1.0"		"<1.0"		0.26	0.01	268.4	2.7	2005.9	"*"
"LHS 5126"	0.5	0.2	0.5	0.3	0.26	0.02	235.1	3.4	2005.9	" "
"LP 312−51"	0.74	0.1	0.51	0.1	0.72	0.01	120.5	1.1	2005.9	" "
"LSPM J0045+3347"	0.8	0.35	0.77	0.35	0.26	0.01	37.6	1.9	2005.9	"*"
"LSPM J0115+4702S"	0.55	0.25	0.73	0.25	0.27	0.01	249.8	1.3	2005.9	"*"
"LSPM J0227+5432"	0.6	0.1	0.59	0.1	0.68	0.01	275.8	1.1	2005.9	"*"
"G134−63"	1.55	0.1	1.35	0.1	0.9	0.01	13.6	1.1	2005.9	" "
"GJ 3554"	0.51	0.2	0.57	0.2	0.58	0.01	44	1.1	2005.9	"*"
"LSPM J2023+6710"	0.55	0.2	"..."	"..."	0.9	0.15	232.5	3.2	2005.9	"*"
"LSPM J1832+2030"	0.48	0.1	0.45	0.1	1.3	0.01	20.6	1.1	2005.4	"*"
"GJ 3417"	1.66	0.1	1.42	0.1	1.53	0.01	-39.8	1	2005.9	" "
"LHS 1901"	1.3	0.7	1.3	0.7	0.18	0.01	51.4	1.6	2005.9	" "
"G89−32"	0.43	0.1	0.38	0.1	0.9	0.01	61.3	1	2005.9	" "
"V* EI Cnc"	0.62	0.1	0.49	0.1	1.39	0.01	76.6	1	2005.9	" "
"LP 595−21"	0.74	0.1	0.6	0.1	4.66	0.01	80.9	1	2005.9	"*"
"GJ 1245AC"	2.95	0.2	2.16	0.2	1.01	0.01	-11.3	1	2005.4	"*"
"GJ 3928"	2.32	0.2	2.21	0.2	1.56	0.01	-10.7	1	2005.4	"*"
"LP 325−15"	0.36	0.1	0.33	0.1	0.69	0.01	-21.5	1	2005.4	"*"


==> ch_science/previous_detections/law2008_sanitised.csv <==
"Name" "delta-i" "i-err" "delta-z" "z-err" "sep"  "PA (°)"  "Epoch" "X-ray emitter?"
"LSPM J0035+0233" 1.3 0.3 "..." "..." 0.45 0.01 14.3 1.4 2005.9 " "
"NLTT 14406" 1.3 0.3 0.77 0.3 0.31 0.01 351.6 1.1 2005.9 " "
"LHS 5126" 0.5 0.2 0.5 0.3 0.26 0.02 235.1 3.4 2005.9 " "
"LP 312−51" 0.74 0.1 0.51 0.1 0.72 0.01 120.5 1.1 2005.9 " "
"LSPM J0045+3347" 0.8 0.35 0.77 0.35 0.26 0.01 37.6 1.9 2005.9 "*"
"LSPM J0115+4702S" 0.55 0.25 0.73 0.25 0.27 0.01 249.8 1.3 2005.9 "*"
"LSPM J0227+5432" 0.6 0.1 0.59 0.1 0.68 0.01 275.8 1.1 2005.9 "*"
"G134−63" 1.55 0.1 1.35 0.1 0.9 0.01 13.6 1.1 2005.9 " "
"GJ 3554" 0.51 0.2 0.57 0.2 0.58 0.01 44 1.1 2005.9 "*"
"LSPM J2023+6710" 0.55 0.2 "..." "..." 0.9 0.15 232.5 3.2 2005.9 "*"
"LSPM J1832+2030" 0.48 0.1 0.45 0.1 1.3 0.01 20.6 1.1 2005.4 "*"
"GJ 3417" 1.66 0.1 1.42 0.1 1.53 0.01 -39.8 1 2005.9 " "
"LHS 1901" 1.3 0.7 1.3 0.7 0.18 0.01 51.4 1.6 2005.9 " "
"G89−32" 0.43 0.1 0.38 0.1 0.9 0.01 61.3 1 2005.9 " "
"V* EI Cnc" 0.62 0.1 0.49 0.1 1.39 0.01 76.6 1 2005.9 " "
"LP 595−21" 0.74 0.1 0.6 0.1 4.66 0.01 80.9 1 2005.9 "*"
"GJ 1245AC" 2.95 0.2 2.16 0.2 1.01 0.01 -11.3 1 2005.4 "*"
"GJ 3928" 2.32 0.2 2.21 0.2 1.56 0.01 -10.7 1 2005.4 "*"
"LP 325−15" 0.36 0.1 0.33 0.1 0.69 0.01 -21.5 1 2005.4 "*"

